An adaptive, training-free reduced-order model for convection-dominated problems based on hybrid snapshots

The vast majority of reduced-order models (ROMs) first obtain a low dimensional representation of the problem from high-dimensional model (HDM) training data which is afterwards used to obtain a system of reduced complexity. Unfortunately, convection-dominated problems generally have a slowly decaying Kolmogorov n-width, which makes obtaining an accurate ROM built solely from training data very challenging. The accuracy of a ROM can be improved through enrichment with HDM solutions; however, due to the large computational expense of HDM evaluations for complex problems, they can only be used parsimoniously to obtain relevant computational savings. In this work, we exploit the local spatial and temporal coherence often exhibited by these problems to derive an accurate, cost-efficient approach that repeatedly combines HDM and ROM evaluations without a separate training phase. Our approach obtains solutions at a given time step by either fully solving the HDM or by combining partial HDM and ROM solves. A dynamic sampling procedure identifies regions that require the HDM solution for global accuracy and the reminder of the flow is reconstructed using the ROM. Moreover, solutions combining both HDM and ROM solves use spatial filtering to eliminate potential spurious oscillations that may develop. We test the proposed method on inviscid compressible flow problems and demonstrate speedups up to an order of magnitude.

==> tikz_figures/fig10/10.tikz <==
\begin{tikzpicture}
\begin{groupplot} [
group style={group size = 2 by 2, horizontal sep = 1.8cm, vertical sep = 1.6cm}]
\nextgroupplot[xtick={1,10, 20, 30, 40, 50, 60, 70, 80, 90, 99}, ytick={10, 15, 20, 25, 30, 35, 40, 45}, xmin=1, xmax=99, ymin=10, ymax=45, xlabel={$\delta (\%)$}, ylabel={$\bar{s} (\%)$}, width=.5\textwidth]
\addplot [blue, mark=o, mark size=2, mark options={solid, thin}, mark repeat=0]
coordinates {
( 1.00000000e+00,  2.27241035e+01)
( 1.00000000e+01,  2.27241035e+01)
( 2.00000000e+01,  2.26970936e+01)
( 3.00000000e+01,  2.27533119e+01)
( 4.00000000e+01,  2.27809499e+01)
( 5.00000000e+01,  2.27749826e+01)
( 6.00000000e+01,  2.28871050e+01)
( 7.00000000e+01,  2.31226563e+01)
( 8.00000000e+01,  2.36490349e+01)
( 9.00000000e+01,  2.59517842e+01)
( 9.90000000e+01,  3.33716497e+01)};\label{line:fig10b_z5}

\addplot [red, mark=diamond, mark size=2, mark options={solid, thin}, mark repeat=0]
coordinates {
( 1.00000000e+00,  1.36528665e+01)
( 1.00000000e+01,  1.36528665e+01)
( 2.00000000e+01,  1.35137342e+01)
( 3.00000000e+01,  1.35445129e+01)
( 4.00000000e+01,  1.37938832e+01)
( 5.00000000e+01,  1.38940710e+01)
( 6.00000000e+01,  1.41308786e+01)
( 7.00000000e+01,  1.51060609e+01)
( 8.00000000e+01,  1.65278484e+01)
( 9.00000000e+01,  2.19687690e+01)
( 9.90000000e+01,  4.25886144e+01)};\label{line:fig10b_z10}

\addplot [yellow, mark=triangle, mark size=2, mark options={solid, thin}, mark repeat=0]
coordinates {
( 1.00000000e+00,  1.08428967e+01)
( 1.00000000e+01,  1.08422686e+01)
( 2.00000000e+01,  1.08548313e+01)
( 3.00000000e+01,  1.12131833e+01)
( 4.00000000e+01,  1.12310852e+01)
( 5.00000000e+01,  1.14867369e+01)
( 6.00000000e+01,  1.26431367e+01)
( 7.00000000e+01,  1.38535562e+01)
( 8.00000000e+01,  1.60567459e+01)
( 9.00000000e+01,  2.02178378e+01)
( 9.90000000e+01,  4.40496605e+01)};\label{line:fig10b_z15}

\nextgroupplot[xtick={1,10, 20, 30, 40, 50, 60, 70, 80, 90, 99}, xmin=1, xmax=99, ymin=0, ymax=40, xlabel={$\delta (\%)$}, ylabel={$\bar{s}^{*} (\%)$}, width=.5\textwidth]
\addplot [blue, mark=o, mark size=2, mark options={solid, thin}, mark repeat=0]
coordinates {
( 1.00000000e+00,  2.72410349e+00)
( 1.00000000e+01,  2.72410349e+00)
( 2.00000000e+01,  2.69709361e+00)
( 3.00000000e+01,  2.75331185e+00)
( 4.00000000e+01,  2.78094987e+00)
( 5.00000000e+01,  2.77498257e+00)
( 6.00000000e+01,  2.88710498e+00)
( 7.00000000e+01,  3.12265626e+00)
( 8.00000000e+01,  3.64903487e+00)
( 9.00000000e+01,  5.95178422e+00)
( 9.90000000e+01,  1.33716497e+01)};\label{line:fig10c_z5}

\addplot [red, mark=diamond, mark size=2, mark options={solid, thin}, mark repeat=0]
coordinates {
( 1.00000000e+00,  3.65286650e+00)
( 1.00000000e+01,  3.65286650e+00)
( 2.00000000e+01,  3.51373421e+00)
( 3.00000000e+01,  3.54451291e+00)
( 4.00000000e+01,  3.79388320e+00)
( 5.00000000e+01,  3.89407102e+00)
( 6.00000000e+01,  4.13087857e+00)
( 7.00000000e+01,  5.10606089e+00)
( 8.00000000e+01,  6.52784844e+00)
( 9.00000000e+01,  1.19687690e+01)
( 9.90000000e+01,  3.25886144e+01)};\label{line:fig10c_z10}

\addplot [yellow, mark=triangle, mark size=2, mark options={solid, thin}, mark repeat=0]
coordinates {
( 1.00000000e+00,  4.17623005e+00)
( 1.00000000e+01,  4.17560191e+00)
( 2.00000000e+01,  4.18816465e+00)
( 3.00000000e+01,  4.54651667e+00)
( 4.00000000e+01,  4.56441857e+00)
( 5.00000000e+01,  4.82007023e+00)
( 6.00000000e+01,  5.97647000e+00)
( 7.00000000e+01,  7.18688953e+00)
( 8.00000000e+01,  9.39007921e+00)
( 9.00000000e+01,  1.35511712e+01)
( 9.90000000e+01,  3.73829938e+01)};\label{line:fig10c_z15}

\nextgroupplot[xtick={1,10, 20, 30, 40, 50, 60, 70, 80, 90, 99}, xmin=1, xmax=99, ymin=0, ymax=6, xlabel={$\delta (\%)$}, ylabel={$\bar{e} (\%)$}, width=.5\textwidth]
\addplot [blue, mark=o, mark size=2, mark options={solid, thin}, mark repeat=0]
coordinates {
( 1.00000000e+00,  5.22066483e-01)
( 1.00000000e+01,  5.22066483e-01)
( 2.00000000e+01,  5.21174735e-01)
( 3.00000000e+01,  5.37216231e-01)
( 4.00000000e+01,  5.30395795e-01)
( 5.00000000e+01,  5.27844685e-01)
( 6.00000000e+01,  5.39337316e-01)
( 7.00000000e+01,  5.21795874e-01)
( 8.00000000e+01,  5.17906387e-01)
( 9.00000000e+01,  5.24000482e-01)
( 9.90000000e+01,  4.95115598e-01)};\label{line:fig10a_z5}

\addplot [red, mark=diamond, mark size=2, mark options={solid, thin}, mark repeat=0]
coordinates {
( 1.00000000e+00,  1.34962915e+00)
( 1.00000000e+01,  1.34962915e+00)
( 2.00000000e+01,  1.15636122e+00)
( 3.00000000e+01,  1.16308055e+00)
( 4.00000000e+01,  1.39421556e+00)
( 5.00000000e+01,  1.23316050e+00)
( 6.00000000e+01,  1.07062630e+00)
( 7.00000000e+01,  9.70911269e-01)
( 8.00000000e+01,  8.76300316e-01)
( 9.00000000e+01,  6.14234167e-01)
( 9.90000000e+01,  5.35059748e-01)};\label{line:fig10a_z10}

\addplot [yellow, mark=triangle, mark size=2, mark options={solid, thin}, mark repeat=0]
coordinates {
( 1.00000000e+00,  5.11749243e+00)
( 1.00000000e+01,  4.96541564e+00)
( 2.00000000e+01,  3.75426532e+00)
( 3.00000000e+01,  4.37354630e+00)
( 4.00000000e+01,  3.43657336e+00)
( 5.00000000e+01,  4.52030124e+00)
( 6.00000000e+01,  2.84181769e+00)
( 7.00000000e+01,  2.40632807e+00)
( 8.00000000e+01,  1.39460688e+00)
( 9.00000000e+01,  9.44920908e-01)
( 9.90000000e+01,  5.57867933e-01)};\label{line:fig10a_z15}

\end{groupplot}\end{tikzpicture}

==> tikz_figures/fig10/10a.tikz <==
\begin{tikzpicture}
\begin{axis}[
width=1.\textwidth,
xtick={1,10, 20, 30, 40, 50, 60, 70, 80, 90, 99},
ymax=6,
xmax=99,
xmin=1,
ymin=0]
\addplot [black, thick, , mark repeat=0]
coordinates {
( 1.00000000e+00,  5.22066483e-01)
( 1.00000000e+01,  5.22066483e-01)
( 2.00000000e+01,  5.21174735e-01)
( 3.00000000e+01,  5.37216231e-01)
( 4.00000000e+01,  5.30395795e-01)
( 5.00000000e+01,  5.27844685e-01)
( 6.00000000e+01,  5.39337316e-01)
( 7.00000000e+01,  5.21795874e-01)
( 8.00000000e+01,  5.17906387e-01)
( 9.00000000e+01,  5.24000482e-01)
( 9.90000000e+01,  4.95115598e-01)};\label{line:L0}

\addplot [black, thick, , mark repeat=0]
coordinates {
( 1.00000000e+00,  1.34962915e+00)
( 1.00000000e+01,  1.34962915e+00)
( 2.00000000e+01,  1.15636122e+00)
( 3.00000000e+01,  1.16308055e+00)
( 4.00000000e+01,  1.39421556e+00)
( 5.00000000e+01,  1.23316050e+00)
( 6.00000000e+01,  1.07062630e+00)
( 7.00000000e+01,  9.70911269e-01)
( 8.00000000e+01,  8.76300316e-01)
( 9.00000000e+01,  6.14234167e-01)
( 9.90000000e+01,  5.35059748e-01)};\label{line:L0}

\addplot [black, thick, , mark repeat=0]
coordinates {
( 1.00000000e+00,  5.11749243e+00)
( 1.00000000e+01,  4.96541564e+00)
( 2.00000000e+01,  3.75426532e+00)
( 3.00000000e+01,  4.37354630e+00)
( 4.00000000e+01,  3.43657336e+00)
( 5.00000000e+01,  4.52030124e+00)
( 6.00000000e+01,  2.84181769e+00)
( 7.00000000e+01,  2.40632807e+00)
( 8.00000000e+01,  1.39460688e+00)
( 9.00000000e+01,  9.44920908e-01)
( 9.90000000e+01,  5.57867933e-01)};\label{line:L0}

\end{axis}
\end{tikzpicture}

==> tikz_figures/fig10/10b.tikz <==
\begin{tikzpicture}
\begin{axis}[
width=1.\textwidth,
xtick={1,10, 20, 30, 40, 50, 60, 70, 80, 90, 99},
ymax=45,
xmax=99,
xmin=1,
ymin=10]
\addplot [black, thick, , mark repeat=0]
coordinates {
( 1.00000000e+00,  2.27241035e+01)
( 1.00000000e+01,  2.27241035e+01)
( 2.00000000e+01,  2.26970936e+01)
( 3.00000000e+01,  2.27533119e+01)
( 4.00000000e+01,  2.27809499e+01)
( 5.00000000e+01,  2.27749826e+01)
( 6.00000000e+01,  2.28871050e+01)
( 7.00000000e+01,  2.31226563e+01)
( 8.00000000e+01,  2.36490349e+01)
( 9.00000000e+01,  2.59517842e+01)
( 9.90000000e+01,  3.33716497e+01)};\label{line:L0}

\addplot [black, thick, , mark repeat=0]
coordinates {
( 1.00000000e+00,  1.36528665e+01)
( 1.00000000e+01,  1.36528665e+01)
( 2.00000000e+01,  1.35137342e+01)
( 3.00000000e+01,  1.35445129e+01)
( 4.00000000e+01,  1.37938832e+01)
( 5.00000000e+01,  1.38940710e+01)
( 6.00000000e+01,  1.41308786e+01)
( 7.00000000e+01,  1.51060609e+01)
( 8.00000000e+01,  1.65278484e+01)
( 9.00000000e+01,  2.19687690e+01)
( 9.90000000e+01,  4.25886144e+01)};\label{line:L0}

\addplot [black, thick, , mark repeat=0]
coordinates {
( 1.00000000e+00,  1.08428967e+01)
( 1.00000000e+01,  1.08422686e+01)
( 2.00000000e+01,  1.08548313e+01)
( 3.00000000e+01,  1.12131833e+01)
( 4.00000000e+01,  1.12310852e+01)
( 5.00000000e+01,  1.14867369e+01)
( 6.00000000e+01,  1.26431367e+01)
( 7.00000000e+01,  1.38535562e+01)
( 8.00000000e+01,  1.60567459e+01)
( 9.00000000e+01,  2.02178378e+01)
( 9.90000000e+01,  4.40496605e+01)};\label{line:L0}

\end{axis}
\end{tikzpicture}

==> tikz_figures/fig10/10c.tikz <==
\begin{tikzpicture}
\begin{axis}[
width=1.\textwidth,
xtick={1,10, 20, 30, 40, 50, 60, 70, 80, 90, 99},
ymax=40,
xmax=99,
xmin=1,
ymin=0]
\addplot [black, thick, , mark repeat=0]
coordinates {
( 1.00000000e+00,  2.72410349e+00)
( 1.00000000e+01,  2.72410349e+00)
( 2.00000000e+01,  2.69709361e+00)
( 3.00000000e+01,  2.75331185e+00)
( 4.00000000e+01,  2.78094987e+00)
( 5.00000000e+01,  2.77498257e+00)
( 6.00000000e+01,  2.88710498e+00)
( 7.00000000e+01,  3.12265626e+00)
( 8.00000000e+01,  3.64903487e+00)
( 9.00000000e+01,  5.95178422e+00)
( 9.90000000e+01,  1.33716497e+01)};\label{line:L0}

\addplot [black, thick, , mark repeat=0]
coordinates {
( 1.00000000e+00,  3.65286650e+00)
( 1.00000000e+01,  3.65286650e+00)
( 2.00000000e+01,  3.51373421e+00)
( 3.00000000e+01,  3.54451291e+00)
( 4.00000000e+01,  3.79388320e+00)
( 5.00000000e+01,  3.89407102e+00)
( 6.00000000e+01,  4.13087857e+00)
( 7.00000000e+01,  5.10606089e+00)
( 8.00000000e+01,  6.52784844e+00)
( 9.00000000e+01,  1.19687690e+01)
( 9.90000000e+01,  3.25886144e+01)};\label{line:L0}

\addplot [black, thick, , mark repeat=0]
coordinates {
( 1.00000000e+00,  4.17623005e+00)
( 1.00000000e+01,  4.17560191e+00)
( 2.00000000e+01,  4.18816465e+00)
( 3.00000000e+01,  4.54651667e+00)
( 4.00000000e+01,  4.56441857e+00)
( 5.00000000e+01,  4.82007023e+00)
( 6.00000000e+01,  5.97647000e+00)
( 7.00000000e+01,  7.18688953e+00)
( 8.00000000e+01,  9.39007921e+00)
( 9.00000000e+01,  1.35511712e+01)
( 9.90000000e+01,  3.73829938e+01)};\label{line:L0}

\end{axis}
\end{tikzpicture}

==> tikz_figures/fig11/11.tikz <==
\begin{tikzpicture}
\begin{groupplot} [
group style={group size = 2 by 1, horizontal sep = 2.0cm, vertical sep = 0.4cm}]
\nextgroupplot[width=.45\textwidth, xlabel={$j$}, ymax=1, xmax=9, ylabel={$ \| y_k^{(j+1)} - y_k^{(j)}\|_2$}, xmin=1, ymode=log, ymin=0]
\addplot [blue, , mark repeat=0]
coordinates {
( 1.00000000e+00,  1.81589495e-04)
( 2.00000000e+00,  5.78181604e-06)
( 3.00000000e+00,  1.81898249e-07)
( 4.00000000e+00,  5.58951689e-09)
( 5.00000000e+00,  1.66621584e-10)
( 6.00000000e+00,  4.81923377e-12)
( 7.00000000e+00,  1.35381741e-13)
( 8.00000000e+00,  3.65234959e-15)
( 9.00000000e+00,  1.93649556e-16)};\label{line:L0}

\nextgroupplot[width=.45\textwidth, ytick={0.62, 0.66, 0.70, 0.74}, xlabel={$\mbox{iteration}$}, ymax=0.74, xmax=10, ylabel={$\bar{e} (\%)$}, xmin=1, ymin=0.62]
\addplot [blue, , mark repeat=0]
coordinates {
( 1.00000000e+00,  6.96231523e-01)
( 2.00000000e+00,  7.00405646e-01)
( 3.00000000e+00,  6.43483770e-01)
( 4.00000000e+00,  6.52779153e-01)
( 5.00000000e+00,  6.42480572e-01)
( 6.00000000e+00,  6.53239122e-01)
( 7.00000000e+00,  6.29276872e-01)
( 8.00000000e+00,  6.61727561e-01)
( 9.00000000e+00,  6.60242777e-01)
( 1.00000000e+01,  7.22806605e-01)};\label{line:L0}

\end{groupplot}\end{tikzpicture}

==> tikz_figures/fig11/11a.tikz <==
\begin{tikzpicture}
\begin{semilogyaxis}[
xmin=1,
width=1.\textwidth,
ymin=0,
ymax=1,
xmax=9]
\addplot [black, thick, , mark repeat=0]
coordinates {
( 1.00000000e+00,  1.81589495e-04)
( 2.00000000e+00,  5.78181604e-06)
( 3.00000000e+00,  1.81898249e-07)
( 4.00000000e+00,  5.58951689e-09)
( 5.00000000e+00,  1.66621584e-10)
( 6.00000000e+00,  4.81923377e-12)
( 7.00000000e+00,  1.35381741e-13)
( 8.00000000e+00,  3.65234959e-15)
( 9.00000000e+00,  1.93649556e-16)};\label{line:L0}

\end{semilogyaxis}
\end{tikzpicture}

==> tikz_figures/fig11/11b.tikz <==
\begin{tikzpicture}
\begin{axis}[
xmin=1,
width=1.\textwidth,
ymin=0.62,
ymax=0.74,
xmax=10]
\addplot [black, thick, , mark repeat=0]
coordinates {
( 1.00000000e+00,  6.96231523e-01)
( 2.00000000e+00,  7.00405646e-01)
( 3.00000000e+00,  6.43483770e-01)
( 4.00000000e+00,  6.52779153e-01)
( 5.00000000e+00,  6.42480572e-01)
( 6.00000000e+00,  6.53239122e-01)
( 7.00000000e+00,  6.29276872e-01)
( 8.00000000e+00,  6.61727561e-01)
( 9.00000000e+00,  6.60242777e-01)
( 1.00000000e+01,  7.22806605e-01)};\label{line:L0}

\end{axis}
\end{tikzpicture}

==> tikz_figures/fig2/2b.tikz <==
\begin{tikzpicture}
\begin{semilogyaxis}[
xmin=1,
xmax=200,
ymin=0,
ymax=1,
width=1.\textwidth]
\addplot [black, thick, , mark repeat=0]
coordinates {
( 1.00000000e+00,  1.00000000e+00)
( 2.00000000e+00,  5.84410306e-01)
( 3.00000000e+00,  5.34081815e-01)
( 4.00000000e+00,  4.52130251e-01)
( 5.00000000e+00,  3.73650027e-01)
( 6.00000000e+00,  2.82441137e-01)
( 7.00000000e+00,  2.03731757e-01)
( 8.00000000e+00,  1.30206362e-01)
( 9.00000000e+00,  8.10682784e-02)
( 1.00000000e+01,  7.82349401e-02)
( 1.10000000e+01,  7.76425161e-02)
( 1.20000000e+01,  6.21215984e-02)
( 1.30000000e+01,  5.49033959e-02)
( 1.40000000e+01,  4.44007999e-02)
( 1.50000000e+01,  4.21044837e-02)
( 1.60000000e+01,  3.82727510e-02)
( 1.70000000e+01,  3.74183541e-02)
( 1.80000000e+01,  3.36019680e-02)
( 1.90000000e+01,  3.11298503e-02)
( 2.00000000e+01,  2.70811518e-02)
( 2.10000000e+01,  2.37812448e-02)
( 2.20000000e+01,  2.32843235e-02)
( 2.30000000e+01,  1.96862668e-02)
( 2.40000000e+01,  1.94949334e-02)
( 2.50000000e+01,  1.87850484e-02)
( 2.60000000e+01,  1.87275195e-02)
( 2.70000000e+01,  1.71324020e-02)
( 2.80000000e+01,  1.65632784e-02)
( 2.90000000e+01,  1.59333757e-02)
( 3.00000000e+01,  1.33422774e-02)
( 3.10000000e+01,  1.33375328e-02)
( 3.20000000e+01,  1.25256742e-02)
( 3.30000000e+01,  1.24010988e-02)
( 3.40000000e+01,  1.18184884e-02)
( 3.50000000e+01,  1.11532469e-02)
( 3.60000000e+01,  1.04940583e-02)
( 3.70000000e+01,  9.92784056e-03)
( 3.80000000e+01,  9.87076768e-03)
( 3.90000000e+01,  9.68637762e-03)
( 4.00000000e+01,  9.68212932e-03)
( 4.10000000e+01,  8.78249202e-03)
( 4.20000000e+01,  7.90941495e-03)
( 4.30000000e+01,  7.88900941e-03)
( 4.40000000e+01,  7.71879984e-03)
( 4.50000000e+01,  7.68557271e-03)
( 4.60000000e+01,  7.61137389e-03)
( 4.70000000e+01,  7.03517357e-03)
( 4.80000000e+01,  6.75484908e-03)
( 4.90000000e+01,  6.55024458e-03)
( 5.00000000e+01,  6.55010409e-03)
( 5.10000000e+01,  6.28472429e-03)
( 5.20000000e+01,  6.15539248e-03)
( 5.30000000e+01,  5.81610936e-03)
( 5.40000000e+01,  5.55152748e-03)
( 5.50000000e+01,  5.54975154e-03)
( 5.60000000e+01,  5.28323622e-03)
( 5.70000000e+01,  5.26458965e-03)
( 5.80000000e+01,  5.12855961e-03)
( 5.90000000e+01,  5.01989696e-03)
( 6.00000000e+01,  4.80974572e-03)
( 6.10000000e+01,  4.78314238e-03)
( 6.20000000e+01,  4.72253038e-03)
( 6.30000000e+01,  4.47695786e-03)
( 6.40000000e+01,  4.30199298e-03)
( 6.50000000e+01,  4.18515156e-03)
( 6.60000000e+01,  4.17819848e-03)
( 6.70000000e+01,  4.04865278e-03)
( 6.80000000e+01,  4.03525736e-03)
( 6.90000000e+01,  3.94699989e-03)
( 7.00000000e+01,  3.86186007e-03)
( 7.10000000e+01,  3.68995239e-03)
( 7.20000000e+01,  3.68987133e-03)
( 7.30000000e+01,  3.63573313e-03)
( 7.40000000e+01,  3.46449639e-03)
( 7.50000000e+01,  3.40454365e-03)
( 7.60000000e+01,  3.28841486e-03)
( 7.70000000e+01,  3.28314135e-03)
( 7.80000000e+01,  3.25061218e-03)
( 7.90000000e+01,  3.23840385e-03)
( 8.00000000e+01,  3.08505799e-03)
( 8.10000000e+01,  3.02939547e-03)
( 8.20000000e+01,  3.01168851e-03)
( 8.30000000e+01,  2.95119184e-03)
( 8.40000000e+01,  2.93973057e-03)
( 8.50000000e+01,  2.79951912e-03)
( 8.60000000e+01,  2.70615221e-03)
( 8.70000000e+01,  2.69544239e-03)
( 8.80000000e+01,  2.67722576e-03)
( 8.90000000e+01,  2.65219044e-03)
( 9.00000000e+01,  2.64851381e-03)
( 9.10000000e+01,  2.58441506e-03)
( 9.20000000e+01,  2.47429200e-03)
( 9.30000000e+01,  2.43686915e-03)
( 9.40000000e+01,  2.42504996e-03)
( 9.50000000e+01,  2.39564967e-03)
( 9.60000000e+01,  2.39041793e-03)
( 9.70000000e+01,  2.27383033e-03)
( 9.80000000e+01,  2.23068183e-03)
( 9.90000000e+01,  2.22914477e-03)
( 1.00000000e+02,  2.19527976e-03)
( 1.01000000e+02,  2.17096866e-03)
( 1.02000000e+02,  2.15890773e-03)
( 1.03000000e+02,  2.15645453e-03)
( 1.04000000e+02,  2.06044128e-03)
( 1.05000000e+02,  2.04783456e-03)
( 1.06000000e+02,  1.99053092e-03)
( 1.07000000e+02,  1.96179182e-03)
( 1.08000000e+02,  1.95238785e-03)
( 1.09000000e+02,  1.90382502e-03)
( 1.10000000e+02,  1.90157538e-03)
( 1.11000000e+02,  1.89083824e-03)
( 1.12000000e+02,  1.88819882e-03)
( 1.13000000e+02,  1.81373943e-03)
( 1.14000000e+02,  1.79233544e-03)
( 1.15000000e+02,  1.76066628e-03)
( 1.16000000e+02,  1.75473004e-03)
( 1.17000000e+02,  1.74909540e-03)
( 1.18000000e+02,  1.68524525e-03)
( 1.19000000e+02,  1.65700945e-03)
( 1.20000000e+02,  1.64932555e-03)
( 1.21000000e+02,  1.64847173e-03)
( 1.22000000e+02,  1.62740824e-03)
( 1.23000000e+02,  1.62502072e-03)
( 1.24000000e+02,  1.58813365e-03)
( 1.25000000e+02,  1.54751362e-03)
( 1.26000000e+02,  1.53044204e-03)
( 1.27000000e+02,  1.51838252e-03)
( 1.28000000e+02,  1.50400408e-03)
( 1.29000000e+02,  1.48722174e-03)
( 1.30000000e+02,  1.45638302e-03)
( 1.31000000e+02,  1.43406308e-03)
( 1.32000000e+02,  1.43323734e-03)
( 1.33000000e+02,  1.42636291e-03)
( 1.34000000e+02,  1.41705293e-03)
( 1.35000000e+02,  1.38973225e-03)
( 1.36000000e+02,  1.35965134e-03)
( 1.37000000e+02,  1.33920597e-03)
( 1.38000000e+02,  1.33872233e-03)
( 1.39000000e+02,  1.32384028e-03)
( 1.40000000e+02,  1.30681362e-03)
( 1.41000000e+02,  1.28868077e-03)
( 1.42000000e+02,  1.26950399e-03)
( 1.43000000e+02,  1.25892512e-03)
( 1.44000000e+02,  1.25628937e-03)
( 1.45000000e+02,  1.25117346e-03)
( 1.46000000e+02,  1.23474254e-03)
( 1.47000000e+02,  1.21367376e-03)
( 1.48000000e+02,  1.18521315e-03)
( 1.49000000e+02,  1.18346262e-03)
( 1.50000000e+02,  1.16226713e-03)
( 1.51000000e+02,  1.15615304e-03)
( 1.52000000e+02,  1.15059967e-03)
( 1.53000000e+02,  1.14528591e-03)
( 1.54000000e+02,  1.13211997e-03)
( 1.55000000e+02,  1.11838682e-03)
( 1.56000000e+02,  1.11671619e-03)
( 1.57000000e+02,  1.08258727e-03)
( 1.58000000e+02,  1.08151021e-03)
( 1.59000000e+02,  1.05953196e-03)
( 1.60000000e+02,  1.05767542e-03)
( 1.61000000e+02,  1.05386979e-03)
( 1.62000000e+02,  1.04157706e-03)
( 1.63000000e+02,  1.03746051e-03)
( 1.64000000e+02,  1.01451153e-03)
( 1.65000000e+02,  1.01435155e-03)
( 1.66000000e+02,  1.00187414e-03)
( 1.67000000e+02,  1.00184577e-03)
( 1.68000000e+02,  9.86398059e-04)
( 1.69000000e+02,  9.54507096e-04)
( 1.70000000e+02,  9.54357504e-04)
( 1.71000000e+02,  9.54329176e-04)
( 1.72000000e+02,  9.50745150e-04)
( 1.73000000e+02,  9.50677842e-04)
( 1.74000000e+02,  9.39737320e-04)
( 1.75000000e+02,  9.20514336e-04)
( 1.76000000e+02,  9.03677286e-04)
( 1.77000000e+02,  9.03397676e-04)
( 1.78000000e+02,  9.00593953e-04)
( 1.79000000e+02,  8.97672768e-04)
( 1.80000000e+02,  8.85526149e-04)
( 1.81000000e+02,  8.60391765e-04)
( 1.82000000e+02,  8.60367428e-04)
( 1.83000000e+02,  8.57648722e-04)
( 1.84000000e+02,  8.55945232e-04)
( 1.85000000e+02,  8.51616520e-04)
( 1.86000000e+02,  8.43762502e-04)
( 1.87000000e+02,  8.30653260e-04)
( 1.88000000e+02,  8.20098546e-04)
( 1.89000000e+02,  8.18950685e-04)
( 1.90000000e+02,  8.07770543e-04)
( 1.91000000e+02,  8.02612122e-04)
( 1.92000000e+02,  7.86385734e-04)
( 1.93000000e+02,  7.86266932e-04)
( 1.94000000e+02,  7.85488270e-04)
( 1.95000000e+02,  7.82529613e-04)
( 1.96000000e+02,  7.78889484e-04)
( 1.97000000e+02,  7.66810459e-04)
( 1.98000000e+02,  7.57071727e-04)
( 1.99000000e+02,  7.48637950e-04)
( 2.00000000e+02,  7.48158121e-04)};\label{line:L0}

\addplot [black, thick, , mark repeat=0]
coordinates {
( 1.00000000e+00,  1.00000000e+00)
( 2.00000000e+00,  3.12606851e-02)
( 3.00000000e+00,  6.82990118e-03)
( 4.00000000e+00,  3.63065514e-03)
( 5.00000000e+00,  2.25775230e-03)
( 6.00000000e+00,  1.62803336e-03)
( 7.00000000e+00,  1.27020330e-03)
( 8.00000000e+00,  9.89983283e-04)
( 9.00000000e+00,  5.96466504e-04)
( 1.00000000e+01,  5.39468765e-04)
( 1.10000000e+01,  4.87104970e-04)
( 1.20000000e+01,  4.41130541e-04)
( 1.30000000e+01,  4.09214717e-04)
( 1.40000000e+01,  3.78950303e-04)
( 1.50000000e+01,  3.68270700e-04)
( 1.60000000e+01,  1.25808512e-04)
( 1.70000000e+01,  7.48260475e-05)
( 1.80000000e+01,  2.98320638e-05)
( 1.90000000e+01,  9.04498646e-06)
( 2.00000000e+01,  2.35031850e-06)
( 2.10000000e+01,  5.76766667e-07)
( 2.20000000e+01,  1.30865439e-07)
( 2.30000000e+01,  2.98761676e-08)
( 2.40000000e+01,  5.77558978e-09)
( 2.50000000e+01,  1.01971294e-09)
( 2.60000000e+01,  1.42410164e-10)
( 2.70000000e+01,  1.95013091e-11)
( 2.80000000e+01,  2.65638156e-12)
( 2.90000000e+01,  4.46175793e-13)
( 3.00000000e+01,  6.33764789e-14)
( 3.10000000e+01,  7.57207703e-15)
( 3.20000000e+01,  5.88834414e-16)
( 3.30000000e+01,  5.21888479e-16)
( 3.40000000e+01,  2.92405157e-16)
( 3.50000000e+01,  2.19054995e-16)
( 3.60000000e+01,  1.61557166e-16)
( 3.70000000e+01,  1.00946946e-16)
( 3.80000000e+01,  9.97040838e-17)
( 3.90000000e+01,  9.97040838e-17)
( 4.00000000e+01,  9.97040838e-17)
( 4.10000000e+01,  9.97040838e-17)
( 4.20000000e+01,  9.97040838e-17)
( 4.30000000e+01,  9.97040838e-17)
( 4.40000000e+01,  9.97040838e-17)
( 4.50000000e+01,  9.97040838e-17)
( 4.60000000e+01,  9.97040838e-17)
( 4.70000000e+01,  9.97040838e-17)
( 4.80000000e+01,  9.97040838e-17)
( 4.90000000e+01,  9.97040838e-17)
( 5.00000000e+01,  9.97040838e-17)
( 5.10000000e+01,  9.97040838e-17)
( 5.20000000e+01,  9.97040838e-17)
( 5.30000000e+01,  9.97040838e-17)
( 5.40000000e+01,  9.97040838e-17)
( 5.50000000e+01,  9.97040838e-17)
( 5.60000000e+01,  9.97040838e-17)
( 5.70000000e+01,  9.97040838e-17)
( 5.80000000e+01,  9.97040838e-17)
( 5.90000000e+01,  9.97040838e-17)
( 6.00000000e+01,  9.97040838e-17)
( 6.10000000e+01,  9.97040838e-17)
( 6.20000000e+01,  9.97040838e-17)
( 6.30000000e+01,  9.97040838e-17)
( 6.40000000e+01,  9.97040838e-17)
( 6.50000000e+01,  9.97040838e-17)
( 6.60000000e+01,  9.97040838e-17)
( 6.70000000e+01,  9.97040838e-17)
( 6.80000000e+01,  9.97040838e-17)
( 6.90000000e+01,  9.97040838e-17)
( 7.00000000e+01,  9.97040838e-17)
( 7.10000000e+01,  9.97040838e-17)
( 7.20000000e+01,  9.97040838e-17)
( 7.30000000e+01,  9.97040838e-17)
( 7.40000000e+01,  9.97040838e-17)
( 7.50000000e+01,  9.97040838e-17)
( 7.60000000e+01,  9.97040838e-17)
( 7.70000000e+01,  9.97040838e-17)
( 7.80000000e+01,  9.97040838e-17)
( 7.90000000e+01,  9.97040838e-17)
( 8.00000000e+01,  9.97040838e-17)
( 8.10000000e+01,  9.97040838e-17)
( 8.20000000e+01,  9.97040838e-17)
( 8.30000000e+01,  9.97040838e-17)
( 8.40000000e+01,  9.97040838e-17)
( 8.50000000e+01,  9.97040838e-17)
( 8.60000000e+01,  9.97040838e-17)
( 8.70000000e+01,  9.97040838e-17)
( 8.80000000e+01,  9.97040838e-17)
( 8.90000000e+01,  9.97040838e-17)
( 9.00000000e+01,  9.97040838e-17)
( 9.10000000e+01,  9.97040838e-17)
( 9.20000000e+01,  9.97040838e-17)
( 9.30000000e+01,  9.97040838e-17)
( 9.40000000e+01,  9.97040838e-17)
( 9.50000000e+01,  9.97040838e-17)
( 9.60000000e+01,  9.97040838e-17)
( 9.70000000e+01,  9.97040838e-17)
( 9.80000000e+01,  9.97040838e-17)
( 9.90000000e+01,  9.97040838e-17)
( 1.00000000e+02,  9.97040838e-17)
( 1.01000000e+02,  9.97040838e-17)
( 1.02000000e+02,  9.97040838e-17)
( 1.03000000e+02,  9.97040838e-17)
( 1.04000000e+02,  9.97040838e-17)
( 1.05000000e+02,  9.97040838e-17)
( 1.06000000e+02,  9.97040838e-17)
( 1.07000000e+02,  9.97040838e-17)
( 1.08000000e+02,  9.97040838e-17)
( 1.09000000e+02,  9.97040838e-17)
( 1.10000000e+02,  9.97040838e-17)
( 1.11000000e+02,  9.97040838e-17)
( 1.12000000e+02,  9.97040838e-17)
( 1.13000000e+02,  9.97040838e-17)
( 1.14000000e+02,  9.97040838e-17)
( 1.15000000e+02,  9.97040838e-17)
( 1.16000000e+02,  9.97040838e-17)
( 1.17000000e+02,  9.97040838e-17)
( 1.18000000e+02,  9.97040838e-17)
( 1.19000000e+02,  9.97040838e-17)
( 1.20000000e+02,  9.97040838e-17)
( 1.21000000e+02,  9.97040838e-17)
( 1.22000000e+02,  9.97040838e-17)
( 1.23000000e+02,  9.97040838e-17)
( 1.24000000e+02,  9.97040838e-17)
( 1.25000000e+02,  9.97040838e-17)
( 1.26000000e+02,  9.97040838e-17)
( 1.27000000e+02,  9.97040838e-17)
( 1.28000000e+02,  9.97040838e-17)
( 1.29000000e+02,  9.97040838e-17)
( 1.30000000e+02,  9.97040838e-17)
( 1.31000000e+02,  9.97040838e-17)
( 1.32000000e+02,  9.97040838e-17)
( 1.33000000e+02,  9.97040838e-17)
( 1.34000000e+02,  9.97040838e-17)
( 1.35000000e+02,  9.97040838e-17)
( 1.36000000e+02,  9.97040838e-17)
( 1.37000000e+02,  9.97040838e-17)
( 1.38000000e+02,  9.97040838e-17)
( 1.39000000e+02,  9.97040838e-17)
( 1.40000000e+02,  9.97040838e-17)
( 1.41000000e+02,  9.97040838e-17)
( 1.42000000e+02,  9.97040838e-17)
( 1.43000000e+02,  9.97040838e-17)
( 1.44000000e+02,  9.97040838e-17)
( 1.45000000e+02,  9.97040838e-17)
( 1.46000000e+02,  9.97040838e-17)
( 1.47000000e+02,  9.97040838e-17)
( 1.48000000e+02,  9.97040838e-17)
( 1.49000000e+02,  9.97040838e-17)
( 1.50000000e+02,  9.97040838e-17)
( 1.51000000e+02,  9.97040838e-17)
( 1.52000000e+02,  9.97040838e-17)
( 1.53000000e+02,  9.97040838e-17)
( 1.54000000e+02,  9.97040838e-17)
( 1.55000000e+02,  9.97040838e-17)
( 1.56000000e+02,  9.97040838e-17)
( 1.57000000e+02,  9.97040838e-17)
( 1.58000000e+02,  9.97040838e-17)
( 1.59000000e+02,  9.97040838e-17)
( 1.60000000e+02,  9.97040838e-17)
( 1.61000000e+02,  9.97040838e-17)
( 1.62000000e+02,  9.97040838e-17)
( 1.63000000e+02,  9.97040838e-17)
( 1.64000000e+02,  9.97040838e-17)
( 1.65000000e+02,  9.97040838e-17)
( 1.66000000e+02,  9.97040838e-17)
( 1.67000000e+02,  9.97040838e-17)
( 1.68000000e+02,  9.97040838e-17)
( 1.69000000e+02,  9.97040838e-17)
( 1.70000000e+02,  9.97040838e-17)
( 1.71000000e+02,  9.97040838e-17)
( 1.72000000e+02,  9.97040838e-17)
( 1.73000000e+02,  9.97040838e-17)
( 1.74000000e+02,  9.97040838e-17)
( 1.75000000e+02,  9.97040838e-17)
( 1.76000000e+02,  9.97040838e-17)
( 1.77000000e+02,  9.97040838e-17)
( 1.78000000e+02,  9.97040838e-17)
( 1.79000000e+02,  9.97040838e-17)
( 1.80000000e+02,  9.97040838e-17)
( 1.81000000e+02,  9.97040838e-17)
( 1.82000000e+02,  9.97040838e-17)
( 1.83000000e+02,  9.97040838e-17)
( 1.84000000e+02,  9.97040838e-17)
( 1.85000000e+02,  9.97040838e-17)
( 1.86000000e+02,  9.97040838e-17)
( 1.87000000e+02,  9.97040838e-17)
( 1.88000000e+02,  9.97040838e-17)
( 1.89000000e+02,  9.97040838e-17)
( 1.90000000e+02,  9.97040838e-17)
( 1.91000000e+02,  9.97040838e-17)
( 1.92000000e+02,  9.97040838e-17)
( 1.93000000e+02,  9.97040838e-17)
( 1.94000000e+02,  9.97040838e-17)
( 1.95000000e+02,  9.97040838e-17)
( 1.96000000e+02,  9.97040838e-17)
( 1.97000000e+02,  9.97040838e-17)
( 1.98000000e+02,  9.97040838e-17)
( 1.99000000e+02,  9.97040838e-17)
( 2.00000000e+02,  9.97040838e-17)};\label{line:L0}

\end{semilogyaxis}
\end{tikzpicture}

==> tikz_figures/fig4/4.tikz <==
\begin{tikzpicture}
\begin{groupplot} [
group style={group size = 2 by 2, horizontal sep = 2.0cm, vertical sep = 1.4cm}]
\nextgroupplot[width=.48\textwidth, xlabel={$z$}, ymax=100, xmax=20, ylabel={$\bar{s} (\%)$}, xmin=1, ymin=0]
\addplot [blue, mark options={solid, thin}, mark=o, mark size=2, mark repeat=0]
coordinates {
( 1.00000000e+00,  1.00000000e+02)
( 2.00000000e+00,  5.40797482e+01)
( 3.00000000e+00,  3.87824197e+01)
( 4.00000000e+00,  3.08035125e+01)
( 5.00000000e+00,  2.66958122e+01)
( 6.00000000e+00,  2.42146720e+01)
( 7.00000000e+00,  2.20146230e+01)
( 8.00000000e+00,  1.92837985e+01)
( 9.00000000e+00,  1.72498916e+01)
( 1.00000000e+01,  1.57480167e+01)
( 1.10000000e+01,  1.43928116e+01)
( 1.20000000e+01,  1.34078932e+01)
( 1.30000000e+01,  1.19393094e+01)
( 1.40000000e+01,  1.12329696e+01)
( 1.50000000e+01,  1.05602352e+01)
( 1.60000000e+01,  1.00084170e+01)
( 1.70000000e+01,  9.66294182e+00)
( 1.80000000e+01,  9.30804455e+00)
( 1.90000000e+01,  8.83819825e+00)
( 2.00000000e+01,  8.40352762e+00)};\label{line:fig4b_unf}

\addplot [red, mark options={solid, thin}, mark=diamond, mark size=2, mark repeat=0]
coordinates {
( 1.00000000e+00,  1.00000000e+02)
( 2.00000000e+00,  5.94399533e+01)
( 3.00000000e+00,  4.73065496e+01)
( 4.00000000e+00,  4.06822193e+01)
( 5.00000000e+00,  3.71549174e+01)
( 6.00000000e+00,  3.46558753e+01)
( 7.00000000e+00,  3.30236619e+01)
( 8.00000000e+00,  3.16521253e+01)
( 9.00000000e+00,  3.05682753e+01)
( 1.00000000e+01,  3.01386298e+01)
( 1.10000000e+01,  2.92071030e+01)
( 1.20000000e+01,  2.87410255e+01)
( 1.30000000e+01,  2.84662157e+01)
( 1.40000000e+01,  2.83305381e+01)
( 1.50000000e+01,  2.78936690e+01)
( 1.60000000e+01,  2.77491976e+01)
( 1.70000000e+01,  2.78195489e+01)
( 1.80000000e+01,  2.76100653e+01)
( 1.90000000e+01,  2.76154044e+01)
( 2.00000000e+01,  2.69159741e+01)};\label{line:fig4b_2}

\addplot [yellow, mark options={solid, thin}, mark=triangle, mark size=2, mark repeat=0]
coordinates {
( 1.00000000e+00,  1.00000000e+02)
( 2.00000000e+00,  5.23994824e+01)
( 3.00000000e+00,  3.66502095e+01)
( 4.00000000e+00,  3.41442579e+01)
( 5.00000000e+00,  2.59517842e+01)
( 6.00000000e+00,  2.68902205e+01)
( 7.00000000e+00,  2.53867752e+01)
( 8.00000000e+00,  2.35881056e+01)
( 9.00000000e+00,  2.28396807e+01)
( 1.00000000e+01,  2.19687690e+01)
( 1.10000000e+01,  2.06531366e+01)
( 1.20000000e+01,  2.03092317e+01)
( 1.30000000e+01,  1.94122524e+01)
( 1.40000000e+01,  1.98199132e+01)
( 1.50000000e+01,  2.02178378e+01)
( 1.60000000e+01,  2.05328484e+01)
( 1.70000000e+01,  1.94543376e+01)
( 1.80000000e+01,  2.00127512e+01)
( 1.90000000e+01,  2.10601692e+01)
( 2.00000000e+01,  2.05969184e+01)};\label{line:fig4b_4}

\addplot [purple, mark options={solid, thin}, mark=square, mark size=2, mark repeat=0]
coordinates {
( 1.00000000e+00,  1.00000000e+02)
( 2.00000000e+00,  5.23231638e+01)
( 3.00000000e+00,  3.65528483e+01)
( 4.00000000e+00,  3.07579726e+01)
( 5.00000000e+00,  3.15173900e+01)
( 6.00000000e+00,  2.91339250e+01)
( 7.00000000e+00,  2.66769681e+01)
( 8.00000000e+00,  2.54737721e+01)
( 9.00000000e+00,  2.37931923e+01)
( 1.00000000e+01,  2.38154911e+01)
( 1.10000000e+01,  2.34794379e+01)
( 1.20000000e+01,  2.35950151e+01)
( 1.30000000e+01,  2.37693231e+01)
( 1.40000000e+01,  2.40114698e+01)
( 1.50000000e+01,  2.39690705e+01)
( 1.60000000e+01,  2.39794348e+01)
( 1.70000000e+01,  2.47668042e+01)
( 1.80000000e+01,  2.59433044e+01)
( 1.90000000e+01,  2.58132801e+01)
( 2.00000000e+01,  2.41747853e+01)};\label{line:fig4b_6}

\nextgroupplot[width=.48\textwidth, ytick={0,5,10,15,20,25}, xlabel={$z$}, ymax=25, xmax=20, ylabel={$\bar{s}^{*} (\%)$}, xmin=1, ymin=0]
\addplot [blue, mark options={solid, thin}, mark=o, mark size=2, mark repeat=0]
coordinates {
( 1.00000000e+00,  0.00000000e+00)
( 2.00000000e+00,  4.07974824e+00)
( 3.00000000e+00,  5.44908638e+00)
( 4.00000000e+00,  5.80351254e+00)
( 5.00000000e+00,  6.69581221e+00)
( 6.00000000e+00,  7.54800535e+00)
( 7.00000000e+00,  7.72890874e+00)
( 8.00000000e+00,  6.78379847e+00)
( 9.00000000e+00,  6.13878054e+00)
( 1.00000000e+01,  5.74801666e+00)
( 1.10000000e+01,  5.30190251e+00)
( 1.20000000e+01,  5.07455983e+00)
( 1.30000000e+01,  4.24700173e+00)
( 1.40000000e+01,  4.09011250e+00)
( 1.50000000e+01,  3.89356851e+00)
( 1.60000000e+01,  3.75841703e+00)
( 1.70000000e+01,  3.78058887e+00)
( 1.80000000e+01,  3.75248899e+00)
( 1.90000000e+01,  3.57504036e+00)
( 2.00000000e+01,  3.40352762e+00)};\label{line:fig4c_unf}

\addplot [red, mark options={solid, thin}, mark=diamond, mark size=2, mark repeat=0]
coordinates {
( 1.00000000e+00,  0.00000000e+00)
( 2.00000000e+00,  9.43995327e+00)
( 3.00000000e+00,  1.39732162e+01)
( 4.00000000e+00,  1.56822193e+01)
( 5.00000000e+00,  1.71549174e+01)
( 6.00000000e+00,  1.79892086e+01)
( 7.00000000e+00,  1.87379476e+01)
( 8.00000000e+00,  1.91521253e+01)
( 9.00000000e+00,  1.94571642e+01)
( 1.00000000e+01,  2.01386298e+01)
( 1.10000000e+01,  2.01161939e+01)
( 1.20000000e+01,  2.04076922e+01)
( 1.30000000e+01,  2.07739080e+01)
( 1.40000000e+01,  2.11876810e+01)
( 1.50000000e+01,  2.12270023e+01)
( 1.60000000e+01,  2.14991976e+01)
( 1.70000000e+01,  2.19371959e+01)
( 1.80000000e+01,  2.20545097e+01)
( 1.90000000e+01,  2.23522465e+01)
( 2.00000000e+01,  2.19159741e+01)};\label{line:fig4c_2}

\addplot [yellow, mark options={solid, thin}, mark=triangle, mark size=2, mark repeat=0]
coordinates {
( 1.00000000e+00,  0.00000000e+00)
( 2.00000000e+00,  2.39948242e+00)
( 3.00000000e+00,  3.31687615e+00)
( 4.00000000e+00,  9.14425789e+00)
( 5.00000000e+00,  5.95178422e+00)
( 6.00000000e+00,  1.02235539e+01)
( 7.00000000e+00,  1.11010609e+01)
( 8.00000000e+00,  1.10881056e+01)
( 9.00000000e+00,  1.17285695e+01)
( 1.00000000e+01,  1.19687690e+01)
( 1.10000000e+01,  1.15622275e+01)
( 1.20000000e+01,  1.19758984e+01)
( 1.30000000e+01,  1.17199447e+01)
( 1.40000000e+01,  1.26770560e+01)
( 1.50000000e+01,  1.35511712e+01)
( 1.60000000e+01,  1.42828484e+01)
( 1.70000000e+01,  1.35719847e+01)
( 1.80000000e+01,  1.44571956e+01)
( 1.90000000e+01,  1.57970113e+01)
( 2.00000000e+01,  1.55969184e+01)};\label{line:fig4c_4}

\addplot [purple, mark options={solid, thin}, mark=square, mark size=2, mark repeat=0]
coordinates {
( 1.00000000e+00,  0.00000000e+00)
( 2.00000000e+00,  2.32316380e+00)
( 3.00000000e+00,  3.21951495e+00)
( 4.00000000e+00,  5.75797263e+00)
( 5.00000000e+00,  1.15173900e+01)
( 6.00000000e+00,  1.24672584e+01)
( 7.00000000e+00,  1.23912538e+01)
( 8.00000000e+00,  1.29737721e+01)
( 9.00000000e+00,  1.26820811e+01)
( 1.00000000e+01,  1.38154911e+01)
( 1.10000000e+01,  1.43885289e+01)
( 1.20000000e+01,  1.52616818e+01)
( 1.30000000e+01,  1.60770154e+01)
( 1.40000000e+01,  1.68686126e+01)
( 1.50000000e+01,  1.73024039e+01)
( 1.60000000e+01,  1.77294348e+01)
( 1.70000000e+01,  1.88844513e+01)
( 1.80000000e+01,  2.03877488e+01)
( 1.90000000e+01,  2.05501222e+01)
( 2.00000000e+01,  1.91747853e+01)};\label{line:fig4c_6}

\nextgroupplot[width=.48\textwidth, xlabel={$z$}, ymax=6, xmax=20, ylabel={$\bar{e} (\%)$}, xmin=1, ymin=0]
\addplot [blue, mark options={solid, thin}, mark=o, mark size=2, mark repeat=0]
coordinates {
( 1.00000000e+00,  8.40384163e-08)
( 2.00000000e+00,  6.54849882e-02)
( 3.00000000e+00,  7.96920365e-02)
( 4.00000000e+00,  2.45920804e-01)
( 5.00000000e+00,  6.61519395e-01)
( 6.00000000e+00,  1.54147716e+00)
( 7.00000000e+00,  3.23300225e+00)
( 8.00000000e+00,  4.07615755e+00)
( 9.00000000e+00,  5.12262247e+00)
( 1.00000000e+01,  6.45329228e+00)
( 1.10000000e+01,  7.50365436e+00)
( 1.20000000e+01,  8.00115517e+00)
( 1.30000000e+01,  8.85175570e+00)
( 1.40000000e+01,  9.70856772e+00)
( 1.50000000e+01,  1.03329112e+01)
( 1.60000000e+01,  1.09028606e+01)
( 1.70000000e+01,  1.16526965e+01)
( 1.80000000e+01,  1.18126964e+01)
( 1.90000000e+01,  1.22564973e+01)
( 2.00000000e+01,  1.23761379e+01)};\label{line:fig4a_unf}

\addplot [red, mark options={solid, thin}, mark=diamond, mark size=2, mark repeat=0]
coordinates {
( 1.00000000e+00,  8.40384163e-08)
( 2.00000000e+00,  3.70575271e+00)
( 3.00000000e+00,  4.33287263e+00)
( 4.00000000e+00,  4.62246247e+00)
( 5.00000000e+00,  4.81614243e+00)
( 6.00000000e+00,  4.93306002e+00)
( 7.00000000e+00,  5.01681135e+00)
( 8.00000000e+00,  5.08792978e+00)
( 9.00000000e+00,  5.18953847e+00)
( 1.00000000e+01,  5.23953247e+00)
( 1.10000000e+01,  5.27901754e+00)
( 1.20000000e+01,  5.30438348e+00)
( 1.30000000e+01,  5.37195841e+00)
( 1.40000000e+01,  5.39273403e+00)
( 1.50000000e+01,  5.42261454e+00)
( 1.60000000e+01,  5.44745457e+00)
( 1.70000000e+01,  5.48534483e+00)
( 1.80000000e+01,  5.50369002e+00)
( 1.90000000e+01,  5.53568635e+00)
( 2.00000000e+01,  5.56255693e+00)};\label{line:fig4a_2}

\addplot [yellow, mark options={solid, thin}, mark=triangle, mark size=2, mark repeat=0]
coordinates {
( 1.00000000e+00,  8.40384163e-08)
( 2.00000000e+00,  3.66028832e-01)
( 3.00000000e+00,  4.72691286e-01)
( 4.00000000e+00,  5.52848083e-01)
( 5.00000000e+00,  5.24000482e-01)
( 6.00000000e+00,  5.24981118e-01)
( 7.00000000e+00,  5.79978358e-01)
( 8.00000000e+00,  6.05408757e-01)
( 9.00000000e+00,  6.56110787e-01)
( 1.00000000e+01,  6.14234167e-01)
( 1.10000000e+01,  6.40569428e-01)
( 1.20000000e+01,  7.56360097e-01)
( 1.30000000e+01,  7.58635880e-01)
( 1.40000000e+01,  8.43042776e-01)
( 1.50000000e+01,  9.44920908e-01)
( 1.60000000e+01,  8.92998678e-01)
( 1.70000000e+01,  9.13863552e-01)
( 1.80000000e+01,  1.17912353e+00)
( 1.90000000e+01,  1.30293288e+00)
( 2.00000000e+01,  1.23880020e+00)};\label{line:fig4a_4}

\addplot [purple, mark options={solid, thin}, mark=square, mark size=2, mark repeat=0]
coordinates {
( 1.00000000e+00,  8.40384163e-08)
( 2.00000000e+00,  2.43339545e-01)
( 3.00000000e+00,  3.48161400e-01)
( 4.00000000e+00,  4.02998833e-01)
( 5.00000000e+00,  3.56842442e-01)
( 6.00000000e+00,  3.79904841e-01)
( 7.00000000e+00,  4.21421854e-01)
( 8.00000000e+00,  4.32564845e-01)
( 9.00000000e+00,  5.46276979e-01)
( 1.00000000e+01,  6.48049192e-01)
( 1.10000000e+01,  6.60645049e-01)
( 1.20000000e+01,  7.07888724e-01)
( 1.30000000e+01,  7.00412323e-01)
( 1.40000000e+01,  8.21031582e-01)
( 1.50000000e+01,  9.11746925e-01)
( 1.60000000e+01,  9.35712479e-01)
( 1.70000000e+01,  1.00374630e+00)
( 1.80000000e+01,  1.01125856e+00)
( 1.90000000e+01,  1.11285420e+00)
( 2.00000000e+01,  1.10506049e+00)};\label{line:fig4a_6}

\end{groupplot}\end{tikzpicture}

==> tikz_figures/fig4/4a.tikz <==
\begin{tikzpicture}
\begin{axis}[
xmin=1,
width=1.\textwidth,
ymin=0,
ymax=6,
xmax=20]
\addplot [black, thick, , mark repeat=0]
coordinates {
( 1.00000000e+00,  8.40384163e-08)
( 2.00000000e+00,  6.54849882e-02)
( 3.00000000e+00,  7.96920365e-02)
( 4.00000000e+00,  2.45920804e-01)
( 5.00000000e+00,  6.61519395e-01)
( 6.00000000e+00,  1.54147716e+00)
( 7.00000000e+00,  3.23300225e+00)
( 8.00000000e+00,  4.07615755e+00)
( 9.00000000e+00,  5.12262247e+00)
( 1.00000000e+01,  6.45329228e+00)
( 1.10000000e+01,  7.50365436e+00)
( 1.20000000e+01,  8.00115517e+00)
( 1.30000000e+01,  8.85175570e+00)
( 1.40000000e+01,  9.70856772e+00)
( 1.50000000e+01,  1.03329112e+01)
( 1.60000000e+01,  1.09028606e+01)
( 1.70000000e+01,  1.16526965e+01)
( 1.80000000e+01,  1.18126964e+01)
( 1.90000000e+01,  1.22564973e+01)
( 2.00000000e+01,  1.23761379e+01)};\label{line:L0}

\addplot [black, thick, , mark repeat=0]
coordinates {
( 1.00000000e+00,  8.40384163e-08)
( 2.00000000e+00,  3.70575271e+00)
( 3.00000000e+00,  4.33287263e+00)
( 4.00000000e+00,  4.62246247e+00)
( 5.00000000e+00,  4.81614243e+00)
( 6.00000000e+00,  4.93306002e+00)
( 7.00000000e+00,  5.01681135e+00)
( 8.00000000e+00,  5.08792978e+00)
( 9.00000000e+00,  5.18953847e+00)
( 1.00000000e+01,  5.23953247e+00)
( 1.10000000e+01,  5.27901754e+00)
( 1.20000000e+01,  5.30438348e+00)
( 1.30000000e+01,  5.37195841e+00)
( 1.40000000e+01,  5.39273403e+00)
( 1.50000000e+01,  5.42261454e+00)
( 1.60000000e+01,  5.44745457e+00)
( 1.70000000e+01,  5.48534483e+00)
( 1.80000000e+01,  5.50369002e+00)
( 1.90000000e+01,  5.53568635e+00)
( 2.00000000e+01,  5.56255693e+00)};\label{line:L0}

\addplot [black, thick, , mark repeat=0]
coordinates {
( 1.00000000e+00,  8.40384163e-08)
( 2.00000000e+00,  3.66028832e-01)
( 3.00000000e+00,  4.72691286e-01)
( 4.00000000e+00,  5.52848083e-01)
( 5.00000000e+00,  5.24000482e-01)
( 6.00000000e+00,  5.24981118e-01)
( 7.00000000e+00,  5.79978358e-01)
( 8.00000000e+00,  6.05408757e-01)
( 9.00000000e+00,  6.56110787e-01)
( 1.00000000e+01,  6.14234167e-01)
( 1.10000000e+01,  6.40569428e-01)
( 1.20000000e+01,  7.56360097e-01)
( 1.30000000e+01,  7.58635880e-01)
( 1.40000000e+01,  8.43042776e-01)
( 1.50000000e+01,  9.44920908e-01)
( 1.60000000e+01,  8.92998678e-01)
( 1.70000000e+01,  9.13863552e-01)
( 1.80000000e+01,  1.17912353e+00)
( 1.90000000e+01,  1.30293288e+00)
( 2.00000000e+01,  1.23880020e+00)};\label{line:L0}

\addplot [black, thick, , mark repeat=0]
coordinates {
( 1.00000000e+00,  8.40384163e-08)
( 2.00000000e+00,  2.43339545e-01)
( 3.00000000e+00,  3.48161400e-01)
( 4.00000000e+00,  4.02998833e-01)
( 5.00000000e+00,  3.56842442e-01)
( 6.00000000e+00,  3.79904841e-01)
( 7.00000000e+00,  4.21421854e-01)
( 8.00000000e+00,  4.32564845e-01)
( 9.00000000e+00,  5.46276979e-01)
( 1.00000000e+01,  6.48049192e-01)
( 1.10000000e+01,  6.60645049e-01)
( 1.20000000e+01,  7.07888724e-01)
( 1.30000000e+01,  7.00412323e-01)
( 1.40000000e+01,  8.21031582e-01)
( 1.50000000e+01,  9.11746925e-01)
( 1.60000000e+01,  9.35712479e-01)
( 1.70000000e+01,  1.00374630e+00)
( 1.80000000e+01,  1.01125856e+00)
( 1.90000000e+01,  1.11285420e+00)
( 2.00000000e+01,  1.10506049e+00)};\label{line:L0}

\end{axis}
\end{tikzpicture}

==> tikz_figures/fig4/4b.tikz <==
\begin{tikzpicture}
\begin{axis}[
xmin=1,
width=1.\textwidth,
ymin=0,
ymax=100,
xmax=20]
\addplot [black, thick, , mark repeat=0]
coordinates {
( 1.00000000e+00,  1.00000000e+02)
( 2.00000000e+00,  5.40797482e+01)
( 3.00000000e+00,  3.87824197e+01)
( 4.00000000e+00,  3.08035125e+01)
( 5.00000000e+00,  2.66958122e+01)
( 6.00000000e+00,  2.42146720e+01)
( 7.00000000e+00,  2.20146230e+01)
( 8.00000000e+00,  1.92837985e+01)
( 9.00000000e+00,  1.72498916e+01)
( 1.00000000e+01,  1.57480167e+01)
( 1.10000000e+01,  1.43928116e+01)
( 1.20000000e+01,  1.34078932e+01)
( 1.30000000e+01,  1.19393094e+01)
( 1.40000000e+01,  1.12329696e+01)
( 1.50000000e+01,  1.05602352e+01)
( 1.60000000e+01,  1.00084170e+01)
( 1.70000000e+01,  9.66294182e+00)
( 1.80000000e+01,  9.30804455e+00)
( 1.90000000e+01,  8.83819825e+00)
( 2.00000000e+01,  8.40352762e+00)};\label{line:L0}

\addplot [black, thick, , mark repeat=0]
coordinates {
( 1.00000000e+00,  1.00000000e+02)
( 2.00000000e+00,  5.94399533e+01)
( 3.00000000e+00,  4.73065496e+01)
( 4.00000000e+00,  4.06822193e+01)
( 5.00000000e+00,  3.71549174e+01)
( 6.00000000e+00,  3.46558753e+01)
( 7.00000000e+00,  3.30236619e+01)
( 8.00000000e+00,  3.16521253e+01)
( 9.00000000e+00,  3.05682753e+01)
( 1.00000000e+01,  3.01386298e+01)
( 1.10000000e+01,  2.92071030e+01)
( 1.20000000e+01,  2.87410255e+01)
( 1.30000000e+01,  2.84662157e+01)
( 1.40000000e+01,  2.83305381e+01)
( 1.50000000e+01,  2.78936690e+01)
( 1.60000000e+01,  2.77491976e+01)
( 1.70000000e+01,  2.78195489e+01)
( 1.80000000e+01,  2.76100653e+01)
( 1.90000000e+01,  2.76154044e+01)
( 2.00000000e+01,  2.69159741e+01)};\label{line:L0}

\addplot [black, thick, , mark repeat=0]
coordinates {
( 1.00000000e+00,  1.00000000e+02)
( 2.00000000e+00,  5.23994824e+01)
( 3.00000000e+00,  3.66502095e+01)
( 4.00000000e+00,  3.41442579e+01)
( 5.00000000e+00,  2.59517842e+01)
( 6.00000000e+00,  2.68902205e+01)
( 7.00000000e+00,  2.53867752e+01)
( 8.00000000e+00,  2.35881056e+01)
( 9.00000000e+00,  2.28396807e+01)
( 1.00000000e+01,  2.19687690e+01)
( 1.10000000e+01,  2.06531366e+01)
( 1.20000000e+01,  2.03092317e+01)
( 1.30000000e+01,  1.94122524e+01)
( 1.40000000e+01,  1.98199132e+01)
( 1.50000000e+01,  2.02178378e+01)
( 1.60000000e+01,  2.05328484e+01)
( 1.70000000e+01,  1.94543376e+01)
( 1.80000000e+01,  2.00127512e+01)
( 1.90000000e+01,  2.10601692e+01)
( 2.00000000e+01,  2.05969184e+01)};\label{line:L0}

\addplot [black, thick, , mark repeat=0]
coordinates {
( 1.00000000e+00,  1.00000000e+02)
( 2.00000000e+00,  5.23231638e+01)
( 3.00000000e+00,  3.65528483e+01)
( 4.00000000e+00,  3.07579726e+01)
( 5.00000000e+00,  3.15173900e+01)
( 6.00000000e+00,  2.91339250e+01)
( 7.00000000e+00,  2.66769681e+01)
( 8.00000000e+00,  2.54737721e+01)
( 9.00000000e+00,  2.37931923e+01)
( 1.00000000e+01,  2.38154911e+01)
( 1.10000000e+01,  2.34794379e+01)
( 1.20000000e+01,  2.35950151e+01)
( 1.30000000e+01,  2.37693231e+01)
( 1.40000000e+01,  2.40114698e+01)
( 1.50000000e+01,  2.39690705e+01)
( 1.60000000e+01,  2.39794348e+01)
( 1.70000000e+01,  2.47668042e+01)
( 1.80000000e+01,  2.59433044e+01)
( 1.90000000e+01,  2.58132801e+01)
( 2.00000000e+01,  2.41747853e+01)};\label{line:L0}

\end{axis}
\end{tikzpicture}

==> tikz_figures/fig4/4c.tikz <==
\begin{tikzpicture}
\begin{axis}[
xmin=1,
width=1.\textwidth,
ymin=0,
ymax=25,
xmax=20]
\addplot [black, thick, , mark repeat=0]
coordinates {
( 1.00000000e+00,  0.00000000e+00)
( 2.00000000e+00,  4.07974824e+00)
( 3.00000000e+00,  5.44908638e+00)
( 4.00000000e+00,  5.80351254e+00)
( 5.00000000e+00,  6.69581221e+00)
( 6.00000000e+00,  7.54800535e+00)
( 7.00000000e+00,  7.72890874e+00)
( 8.00000000e+00,  6.78379847e+00)
( 9.00000000e+00,  6.13878054e+00)
( 1.00000000e+01,  5.74801666e+00)
( 1.10000000e+01,  5.30190251e+00)
( 1.20000000e+01,  5.07455983e+00)
( 1.30000000e+01,  4.24700173e+00)
( 1.40000000e+01,  4.09011250e+00)
( 1.50000000e+01,  3.89356851e+00)
( 1.60000000e+01,  3.75841703e+00)
( 1.70000000e+01,  3.78058887e+00)
( 1.80000000e+01,  3.75248899e+00)
( 1.90000000e+01,  3.57504036e+00)
( 2.00000000e+01,  3.40352762e+00)};\label{line:L0}

\addplot [black, thick, , mark repeat=0]
coordinates {
( 1.00000000e+00,  0.00000000e+00)
( 2.00000000e+00,  9.43995327e+00)
( 3.00000000e+00,  1.39732162e+01)
( 4.00000000e+00,  1.56822193e+01)
( 5.00000000e+00,  1.71549174e+01)
( 6.00000000e+00,  1.79892086e+01)
( 7.00000000e+00,  1.87379476e+01)
( 8.00000000e+00,  1.91521253e+01)
( 9.00000000e+00,  1.94571642e+01)
( 1.00000000e+01,  2.01386298e+01)
( 1.10000000e+01,  2.01161939e+01)
( 1.20000000e+01,  2.04076922e+01)
( 1.30000000e+01,  2.07739080e+01)
( 1.40000000e+01,  2.11876810e+01)
( 1.50000000e+01,  2.12270023e+01)
( 1.60000000e+01,  2.14991976e+01)
( 1.70000000e+01,  2.19371959e+01)
( 1.80000000e+01,  2.20545097e+01)
( 1.90000000e+01,  2.23522465e+01)
( 2.00000000e+01,  2.19159741e+01)};\label{line:L0}

\addplot [black, thick, , mark repeat=0]
coordinates {
( 1.00000000e+00,  0.00000000e+00)
( 2.00000000e+00,  2.39948242e+00)
( 3.00000000e+00,  3.31687615e+00)
( 4.00000000e+00,  9.14425789e+00)
( 5.00000000e+00,  5.95178422e+00)
( 6.00000000e+00,  1.02235539e+01)
( 7.00000000e+00,  1.11010609e+01)
( 8.00000000e+00,  1.10881056e+01)
( 9.00000000e+00,  1.17285695e+01)
( 1.00000000e+01,  1.19687690e+01)
( 1.10000000e+01,  1.15622275e+01)
( 1.20000000e+01,  1.19758984e+01)
( 1.30000000e+01,  1.17199447e+01)
( 1.40000000e+01,  1.26770560e+01)
( 1.50000000e+01,  1.35511712e+01)
( 1.60000000e+01,  1.42828484e+01)
( 1.70000000e+01,  1.35719847e+01)
( 1.80000000e+01,  1.44571956e+01)
( 1.90000000e+01,  1.57970113e+01)
( 2.00000000e+01,  1.55969184e+01)};\label{line:L0}

\addplot [black, thick, , mark repeat=0]
coordinates {
( 1.00000000e+00,  0.00000000e+00)
( 2.00000000e+00,  2.32316380e+00)
( 3.00000000e+00,  3.21951495e+00)
( 4.00000000e+00,  5.75797263e+00)
( 5.00000000e+00,  1.15173900e+01)
( 6.00000000e+00,  1.24672584e+01)
( 7.00000000e+00,  1.23912538e+01)
( 8.00000000e+00,  1.29737721e+01)
( 9.00000000e+00,  1.26820811e+01)
( 1.00000000e+01,  1.38154911e+01)
( 1.10000000e+01,  1.43885289e+01)
( 1.20000000e+01,  1.52616818e+01)
( 1.30000000e+01,  1.60770154e+01)
( 1.40000000e+01,  1.68686126e+01)
( 1.50000000e+01,  1.73024039e+01)
( 1.60000000e+01,  1.77294348e+01)
( 1.70000000e+01,  1.88844513e+01)
( 1.80000000e+01,  2.03877488e+01)
( 1.90000000e+01,  2.05501222e+01)
( 2.00000000e+01,  1.91747853e+01)};\label{line:L0}

\end{axis}
\end{tikzpicture}

==> tikz_figures/fig9/9.tikz <==
\begin{tikzpicture}
\begin{groupplot} [
group style={group size = 2 by 2, horizontal sep = 1.8cm, vertical sep = 1.4cm}]
\nextgroupplot[xmin=2, xmax=10, ymin=15, ymax=45, ytick={15, 30, 45}, xlabel={$m$}, ylabel={$\bar{s} (\%)$}, width=.45\textwidth]
\addplot [blue, mark=o, mark size=2, mark options={solid, thin}, mark repeat=0]
coordinates {
( 2.00000000e+00,  1.76528414e+01)
( 3.00000000e+00,  2.57696246e+01)
( 4.00000000e+00,  2.19687690e+01)};\label{line:fig9b_w4}

\addplot [red, mark=diamond, mark size=2, mark options={solid, thin}, mark repeat=0]
coordinates {
( 2.00000000e+00,  2.20121105e+01)
( 3.00000000e+00,  2.53189364e+01)
( 4.00000000e+00,  3.22340940e+01)
( 5.00000000e+00,  3.51426813e+01)
( 6.00000000e+00,  2.55189980e+01)};\label{line:fig9b_w6}

\addplot [yellow, mark=triangle, mark size=2, mark options={solid, thin}, mark repeat=0]
coordinates {
( 2.00000000e+00,  2.55240231e+01)
( 3.00000000e+00,  2.60708161e+01)
( 4.00000000e+00,  3.08088517e+01)
( 5.00000000e+00,  3.52529193e+01)
( 6.00000000e+00,  3.65939912e+01)
( 7.00000000e+00,  3.66049836e+01)
( 8.00000000e+00,  2.77513960e+01)};\label{line:fig9b_w8}

\addplot [purple, mark=square, mark size=2, mark options={solid, thin}, mark repeat=0]
coordinates {
( 2.00000000e+00,  2.72042889e+01)
( 3.00000000e+00,  2.73594387e+01)
( 4.00000000e+00,  3.30726566e+01)
( 5.00000000e+00,  3.82123856e+01)
( 6.00000000e+00,  3.92437862e+01)
( 7.00000000e+00,  3.86464281e+01)
( 8.00000000e+00,  4.11071538e+01)
( 9.00000000e+00,  3.93044014e+01)
( 1.00000000e+01,  2.94809706e+01)};\label{line:fig9b_w10}

\nextgroupplot[xmin=2, xmax=10, ymin=5, ymax=35, ytick={5, 20, 35}, xlabel={$m$}, ylabel={$\bar{s}^{*} (\%)$}, width=.45\textwidth]
\addplot [blue, mark=o, mark size=2, mark options={solid, thin}, mark repeat=0]
coordinates {
( 2.00000000e+00,  7.65284138e+00)
( 3.00000000e+00,  1.57696246e+01)
( 4.00000000e+00,  1.19687690e+01)};\label{line:fig9c_w4}

\addplot [red, mark=diamond, mark size=2, mark options={solid, thin}, mark repeat=0]
coordinates {
( 2.00000000e+00,  1.20121105e+01)
( 3.00000000e+00,  1.53189364e+01)
( 4.00000000e+00,  2.22340940e+01)
( 5.00000000e+00,  2.51426813e+01)
( 6.00000000e+00,  1.55189980e+01)};\label{line:fig9c_w6}

\addplot [yellow, mark=triangle, mark size=2, mark options={solid, thin}, mark repeat=0]
coordinates {
( 2.00000000e+00,  1.55240231e+01)
( 3.00000000e+00,  1.60708161e+01)
( 4.00000000e+00,  2.08088517e+01)
( 5.00000000e+00,  2.52529193e+01)
( 6.00000000e+00,  2.65939912e+01)
( 7.00000000e+00,  2.66049836e+01)
( 8.00000000e+00,  1.77513960e+01)};\label{line:fig9c_w8}

\addplot [purple, mark=square, mark size=2, mark options={solid, thin}, mark repeat=0]
coordinates {
( 2.00000000e+00,  1.72042889e+01)
( 3.00000000e+00,  1.73594387e+01)
( 4.00000000e+00,  2.30726566e+01)
( 5.00000000e+00,  2.82123856e+01)
( 6.00000000e+00,  2.92437862e+01)
( 7.00000000e+00,  2.86464281e+01)
( 8.00000000e+00,  3.11071538e+01)
( 9.00000000e+00,  2.93044014e+01)
( 1.00000000e+01,  1.94809706e+01)};\label{line:fig9c_w10}

\nextgroupplot[xmin=2, xmax=10, ymin=0.5, ymax=1.1, ytick={0.5, 0.7, 0.9, 1.1}, xlabel={$m$}, ylabel={$\bar{e} (\%)$}, width=.45\textwidth]
\addplot [blue, mark=o, mark size=2, mark options={solid, thin}, mark repeat=0]
coordinates {
( 2.00000000e+00,  1.06672301e+00)
( 3.00000000e+00,  5.52617500e-01)
( 4.00000000e+00,  6.14234167e-01)};\label{line:fig9a_w4}

\addplot [red, mark=diamond, mark size=2, mark options={solid, thin}, mark repeat=0]
coordinates {
( 2.00000000e+00,  7.71359391e-01)
( 3.00000000e+00,  5.39546018e-01)
( 4.00000000e+00,  5.49139679e-01)
( 5.00000000e+00,  5.43976860e-01)
( 6.00000000e+00,  6.74282538e-01)};\label{line:fig9a_w6}

\addplot [yellow, mark=triangle, mark size=2, mark options={solid, thin}, mark repeat=0]
coordinates {
( 2.00000000e+00,  7.54975364e-01)
( 3.00000000e+00,  6.42489019e-01)
( 4.00000000e+00,  5.75910988e-01)
( 5.00000000e+00,  5.32039559e-01)
( 6.00000000e+00,  5.28548122e-01)
( 7.00000000e+00,  5.34329779e-01)
( 8.00000000e+00,  5.80997955e-01)};\label{line:fig9a_w8}

\addplot [purple, mark=square, mark size=2, mark options={solid, thin}, mark repeat=0]
coordinates {
( 2.00000000e+00,  9.47978759e-01)
( 3.00000000e+00,  8.54342173e-01)
( 4.00000000e+00,  6.31747344e-01)
( 5.00000000e+00,  5.33357793e-01)
( 6.00000000e+00,  5.25698045e-01)
( 7.00000000e+00,  5.24982461e-01)
( 8.00000000e+00,  5.31165292e-01)
( 9.00000000e+00,  5.43463950e-01)
( 1.00000000e+01,  5.74531008e-01)};\label{line:fig9a_w10}

\end{groupplot}\end{tikzpicture}

==> tikz_figures/fig9/9a.tikz <==
\begin{tikzpicture}
\begin{groupplot} [
group style={group size = 2 by 2, horizontal sep = 1.4cm, vertical sep = 0.4cm}]
\nextgroupplot[xmin=2, width=1.\textwidth, ymin=0.5, ymax=1.1, xmax=10]
\addplot [black, thick, , mark repeat=0]
coordinates {
( 2.00000000e+00,  1.06672301e+00)
( 3.00000000e+00,  5.52617500e-01)
( 4.00000000e+00,  6.14234167e-01)};\label{line:L0}

\addplot [black, thick, , mark repeat=0]
coordinates {
( 2.00000000e+00,  7.71359391e-01)
( 3.00000000e+00,  5.39546018e-01)
( 4.00000000e+00,  5.49139679e-01)
( 5.00000000e+00,  5.43976860e-01)
( 6.00000000e+00,  6.74282538e-01)};\label{line:L0}

\addplot [black, thick, , mark repeat=0]
coordinates {
( 2.00000000e+00,  7.54975364e-01)
( 3.00000000e+00,  6.42489019e-01)
( 4.00000000e+00,  5.75910988e-01)
( 5.00000000e+00,  5.32039559e-01)
( 6.00000000e+00,  5.28548122e-01)
( 7.00000000e+00,  5.34329779e-01)
( 8.00000000e+00,  5.80997955e-01)};\label{line:L0}

\addplot [black, thick, , mark repeat=0]
coordinates {
( 2.00000000e+00,  9.47978759e-01)
( 3.00000000e+00,  8.54342173e-01)
( 4.00000000e+00,  6.31747344e-01)
( 5.00000000e+00,  5.33357793e-01)
( 6.00000000e+00,  5.25698045e-01)
( 7.00000000e+00,  5.24982461e-01)
( 8.00000000e+00,  5.31165292e-01)
( 9.00000000e+00,  5.43463950e-01)
( 1.00000000e+01,  5.74531008e-01)};\label{line:L0}

\nextgroupplot[xmin=2, width=1.\textwidth, ymin=15, ymax=45, xmax=10]
\addplot [black, thick, , mark repeat=0]
coordinates {
( 2.00000000e+00,  1.76528414e+01)
( 3.00000000e+00,  2.57696246e+01)
( 4.00000000e+00,  2.19687690e+01)};\label{line:L0}

\addplot [black, thick, , mark repeat=0]
coordinates {
( 2.00000000e+00,  2.20121105e+01)
( 3.00000000e+00,  2.53189364e+01)
( 4.00000000e+00,  3.22340940e+01)
( 5.00000000e+00,  3.51426813e+01)
( 6.00000000e+00,  2.55189980e+01)};\label{line:L0}

\addplot [black, thick, , mark repeat=0]
coordinates {
( 2.00000000e+00,  2.55240231e+01)
( 3.00000000e+00,  2.60708161e+01)
( 4.00000000e+00,  3.08088517e+01)
( 5.00000000e+00,  3.52529193e+01)
( 6.00000000e+00,  3.65939912e+01)
( 7.00000000e+00,  3.66049836e+01)
( 8.00000000e+00,  2.77513960e+01)};\label{line:L0}

\addplot [black, thick, , mark repeat=0]
coordinates {
( 2.00000000e+00,  2.72042889e+01)
( 3.00000000e+00,  2.73594387e+01)
( 4.00000000e+00,  3.30726566e+01)
( 5.00000000e+00,  3.82123856e+01)
( 6.00000000e+00,  3.92437862e+01)
( 7.00000000e+00,  3.86464281e+01)
( 8.00000000e+00,  4.11071538e+01)
( 9.00000000e+00,  3.93044014e+01)
( 1.00000000e+01,  2.94809706e+01)};\label{line:L0}

\nextgroupplot[xmin=2, width=1.\textwidth, ymin=5, ymax=35, xmax=10]
\addplot [black, thick, , mark repeat=0]
coordinates {
( 2.00000000e+00,  7.65284138e+00)
( 3.00000000e+00,  1.57696246e+01)
( 4.00000000e+00,  1.19687690e+01)};\label{line:L0}

\addplot [black, thick, , mark repeat=0]
coordinates {
( 2.00000000e+00,  1.20121105e+01)
( 3.00000000e+00,  1.53189364e+01)
( 4.00000000e+00,  2.22340940e+01)
( 5.00000000e+00,  2.51426813e+01)
( 6.00000000e+00,  1.55189980e+01)};\label{line:L0}

\addplot [black, thick, , mark repeat=0]
coordinates {
( 2.00000000e+00,  1.55240231e+01)
( 3.00000000e+00,  1.60708161e+01)
( 4.00000000e+00,  2.08088517e+01)
( 5.00000000e+00,  2.52529193e+01)
( 6.00000000e+00,  2.65939912e+01)
( 7.00000000e+00,  2.66049836e+01)
( 8.00000000e+00,  1.77513960e+01)};\label{line:L0}

\addplot [black, thick, , mark repeat=0]
coordinates {
( 2.00000000e+00,  1.72042889e+01)
( 3.00000000e+00,  1.73594387e+01)
( 4.00000000e+00,  2.30726566e+01)
( 5.00000000e+00,  2.82123856e+01)
( 6.00000000e+00,  2.92437862e+01)
( 7.00000000e+00,  2.86464281e+01)
( 8.00000000e+00,  3.11071538e+01)
( 9.00000000e+00,  2.93044014e+01)
( 1.00000000e+01,  1.94809706e+01)};\label{line:L0}

\end{groupplot}\end{tikzpicture}

==> tikz_figures/fig9/9b.tikz <==
\begin{tikzpicture}
\begin{axis}[
xmin=2,
width=1.\textwidth,
ymin=15,
ymax=45,
xmax=10]
\addplot [black, thick, , mark repeat=0]
coordinates {
( 2.00000000e+00,  1.76528414e+01)
( 3.00000000e+00,  2.57696246e+01)
( 4.00000000e+00,  2.19687690e+01)};\label{line:L0}

\addplot [black, thick, , mark repeat=0]
coordinates {
( 2.00000000e+00,  2.20121105e+01)
( 3.00000000e+00,  2.53189364e+01)
( 4.00000000e+00,  3.22340940e+01)
( 5.00000000e+00,  3.51426813e+01)
( 6.00000000e+00,  2.55189980e+01)};\label{line:L0}

\addplot [black, thick, , mark repeat=0]
coordinates {
( 2.00000000e+00,  2.55240231e+01)
( 3.00000000e+00,  2.60708161e+01)
( 4.00000000e+00,  3.08088517e+01)
( 5.00000000e+00,  3.52529193e+01)
( 6.00000000e+00,  3.65939912e+01)
( 7.00000000e+00,  3.66049836e+01)
( 8.00000000e+00,  2.77513960e+01)};\label{line:L0}

\addplot [black, thick, , mark repeat=0]
coordinates {
( 2.00000000e+00,  2.72042889e+01)
( 3.00000000e+00,  2.73594387e+01)
( 4.00000000e+00,  3.30726566e+01)
( 5.00000000e+00,  3.82123856e+01)
( 6.00000000e+00,  3.92437862e+01)
( 7.00000000e+00,  3.86464281e+01)
( 8.00000000e+00,  4.11071538e+01)
( 9.00000000e+00,  3.93044014e+01)
( 1.00000000e+01,  2.94809706e+01)};\label{line:L0}

\end{axis}
\end{tikzpicture}

==> tikz_figures/fig9/9c.tikz <==
\begin{tikzpicture}
\begin{axis}[
xmin=2,
width=1.\textwidth,
ymin=5,
ymax=35,
xmax=10]
\addplot [black, thick, , mark repeat=0]
coordinates {
( 2.00000000e+00,  7.65284138e+00)
( 3.00000000e+00,  1.57696246e+01)
( 4.00000000e+00,  1.19687690e+01)};\label{line:L0}

\addplot [black, thick, , mark repeat=0]
coordinates {
( 2.00000000e+00,  1.20121105e+01)
( 3.00000000e+00,  1.53189364e+01)
( 4.00000000e+00,  2.22340940e+01)
( 5.00000000e+00,  2.51426813e+01)
( 6.00000000e+00,  1.55189980e+01)};\label{line:L0}

\addplot [black, thick, , mark repeat=0]
coordinates {
( 2.00000000e+00,  1.55240231e+01)
( 3.00000000e+00,  1.60708161e+01)
( 4.00000000e+00,  2.08088517e+01)
( 5.00000000e+00,  2.52529193e+01)
( 6.00000000e+00,  2.65939912e+01)
( 7.00000000e+00,  2.66049836e+01)
( 8.00000000e+00,  1.77513960e+01)};\label{line:L0}

\addplot [black, thick, , mark repeat=0]
coordinates {
( 2.00000000e+00,  1.72042889e+01)
( 3.00000000e+00,  1.73594387e+01)
( 4.00000000e+00,  2.30726566e+01)
( 5.00000000e+00,  2.82123856e+01)
( 6.00000000e+00,  2.92437862e+01)
( 7.00000000e+00,  2.86464281e+01)
( 8.00000000e+00,  3.11071538e+01)
( 9.00000000e+00,  2.93044014e+01)
( 1.00000000e+01,  1.94809706e+01)};\label{line:L0}

\end{axis}
\end{tikzpicture}

==> tikz_figures/sod_filter_z/fig_sod_filter_z_e.tikz <==
\begin{tikzpicture}
\draw[gray] (0, 1) grid (0, 2);
\begin{semilogyaxis}[
width=.70\textwidth,
xtick={2,4,6,8,10,12,14,16,18,20},
ytick={0.01,1,100},
xlabel={filter order},
ymax=100,
xmax=10,
ylabel={$e (\%)$},
xmin=2,
ymin=0]
\addplot [green, mark options={solid, thin}, mark=o, mark size=2, mark repeat=0]
coordinates {
( 2.00000000e+00,  1.79488387e+01)
( 4.00000000e+00,  2.95672681e+00)
( 6.00000000e+00,  3.15036096e-01)
( 8.00000000e+00,  3.01919527e-01)
( 1.00000000e+01,  2.35590967e-01)
( 1.20000000e+01,  2.08122161e-01)
( 1.40000000e+01,  1.83047051e-01)
( 1.60000000e+01,  1.78667163e-01)
( 1.80000000e+01,  1.48513317e-01)
( 2.00000000e+01,  1.58661989e-01)};\label{line:fig_sod_filter_z1000_e}

\addplot [blue, dashed, mark options={solid, thin}, mark=diamond, mark size=2, mark repeat=0]
coordinates {
( 2.00000000e+00,  6.18083419e+00)
( 4.00000000e+00,  3.55662106e-01)
( 6.00000000e+00,  2.62879827e-01)
( 8.00000000e+00,  2.08469760e-01)
( 1.00000000e+01,  2.06419829e-01)
( 1.20000000e+01,  1.65241149e-01)
( 1.40000000e+01,  1.64761854e-01)
( 1.60000000e+01,  1.42273598e-01)
( 1.80000000e+01,  1.48756014e-01)
( 2.00000000e+01,  1.47393271e-01)};\label{line:fig_sod_filter_z15_e}

\addplot [red, dotted, thick, mark options={solid, thin}, mark=triangle, mark size=2, mark repeat=0]
coordinates {
( 2.00000000e+00,  5.07666468e-01)
( 4.00000000e+00,  1.51637694e-01)
( 6.00000000e+00,  1.21841155e-01)
( 8.00000000e+00,  1.05058580e-01)
( 1.00000000e+01,  1.08362016e-01)
( 1.20000000e+01,  9.25938930e-02)
( 1.40000000e+01,  9.24199230e-02)
( 1.60000000e+01,  7.83754964e-02)
( 1.80000000e+01,  8.88170737e-02)
( 2.00000000e+01,  8.24366935e-02)};\label{line:fig_sod_filter_z5_e}

\addplot [red, dotted, thick, mark options={solid, thin}, mark=square, mark size=2, mark repeat=0]
coordinates {
( 2.00000000e+00,  4.99908159e-02)
( 4.00000000e+00,  3.25336697e-02)
( 6.00000000e+00,  2.53204519e-02)
( 8.00000000e+00,  2.45241299e-02)
( 1.00000000e+01,  2.25930653e-02)
( 1.20000000e+01,  2.25004777e-02)
( 1.40000000e+01,  2.03074184e-02)
( 1.60000000e+01,  2.02340117e-02)
( 1.80000000e+01,  1.76479395e-02)
( 2.00000000e+01,  1.95558707e-02)};\label{line:fig_sod_filter_z2_e}

\end{semilogyaxis}
\end{tikzpicture}

==> tikz_figures/sod_filter_z/fig_sod_filter_z_s.tikz <==
\begin{tikzpicture}
\draw[gray] (0, 1) grid (0, 2);
\begin{axis}[
width=.70\textwidth,
xtick={2,4,6,8,10,12,14,16,18,20},
ytick={0,10,20,30,40,50,60},
xlabel={filter order},
ymax=60,
xmax=10,
ylabel={$s (\%)$},
xmin=2,
ymin=0]
\addplot [green, mark options={solid, thin}, mark=o, mark size=2, mark repeat=0]
coordinates {
( 2.00000000e+00,  2.34717933e+00)
( 4.00000000e+00,  4.88251051e+00)
( 6.00000000e+00,  7.37045233e+00)
( 8.00000000e+00,  7.19274220e+00)
( 1.00000000e+01,  6.74776407e+00)
( 1.20000000e+01,  6.61282485e+00)
( 1.40000000e+01,  6.45961261e+00)
( 1.60000000e+01,  6.71061562e+00)
( 1.80000000e+01,  6.78973177e+00)
( 2.00000000e+01,  6.54896968e+00)};\label{line:fig_sod_filter_z1000_s}

\addplot [blue, dashed, mark options={solid, thin}, mark=diamond, mark size=2, mark repeat=0]
coordinates {
( 2.00000000e+00,  9.91452374e+00)
( 4.00000000e+00,  1.29746981e+01)
( 6.00000000e+00,  1.29223412e+01)
( 8.00000000e+00,  1.27101049e+01)
( 1.00000000e+01,  1.24392930e+01)
( 1.20000000e+01,  1.23476182e+01)
( 1.40000000e+01,  1.23472170e+01)
( 1.60000000e+01,  1.23022822e+01)
( 1.80000000e+01,  1.19590532e+01)
( 2.00000000e+01,  1.20653720e+01)};\label{line:fig_sod_filter_z15_s}

\addplot [red, dotted, thick, mark options={solid, thin}, mark=triangle, mark size=2, mark repeat=0]
coordinates {
( 2.00000000e+00,  2.42948823e+01)
( 4.00000000e+00,  2.48412657e+01)
( 6.00000000e+00,  2.46105437e+01)
( 8.00000000e+00,  2.44147614e+01)
( 1.00000000e+01,  2.43410669e+01)
( 1.20000000e+01,  2.41705857e+01)
( 1.40000000e+01,  2.41946819e+01)
( 1.60000000e+01,  2.40956864e+01)
( 1.80000000e+01,  2.41203851e+01)
( 2.00000000e+01,  2.40511082e+01)};\label{line:fig_sod_filter_z5_s}

\addplot [red, dotted, thick, mark options={solid, thin}, mark=square, mark size=2, mark repeat=0]
coordinates {
( 2.00000000e+00,  5.18731156e+01)
( 4.00000000e+00,  5.16735172e+01)
( 6.00000000e+00,  5.15523540e+01)
( 8.00000000e+00,  5.15304884e+01)
( 1.00000000e+01,  5.15034072e+01)
( 1.20000000e+01,  5.15445305e+01)
( 1.40000000e+01,  5.15431263e+01)
( 1.60000000e+01,  5.15690039e+01)
( 1.80000000e+01,  5.15509497e+01)
( 2.00000000e+01,  5.15136379e+01)};\label{line:fig_sod_filter_z2_s}

\end{axis}
\end{tikzpicture}

==> tikz_figures/sod_filter_z/fig_sod_filter_z_s_star.tikz <==
\begin{tikzpicture}
\draw[gray] (0, 1) grid (0, 2);
\begin{axis}[
width=.70\textwidth,
xtick={2,4,6,8,10,12,14,16,18,20},
ytick={0,2,4,6,8,10},
xlabel={filter order},
ymax=8,
xmax=10,
ylabel={$s^{*} (\%)$},
xmin=2,
ymin=0]
\addplot [green, mark options={solid, thin}, mark=o, mark size=2, mark repeat=0]
coordinates {
( 2.00000000e+00,  2.34717933e+00)
( 4.00000000e+00,  4.88251051e+00)
( 6.00000000e+00,  7.37045233e+00)
( 8.00000000e+00,  7.19274220e+00)
( 1.00000000e+01,  6.74776407e+00)
( 1.20000000e+01,  6.61282485e+00)
( 1.40000000e+01,  6.45961261e+00)
( 1.60000000e+01,  6.71061562e+00)
( 1.80000000e+01,  6.78973177e+00)
( 2.00000000e+01,  6.54896968e+00)};\label{line:fig_sod_filter_z1000_s_star}

\addplot [blue, dashed, mark options={solid, thin}, mark=diamond, mark size=2, mark repeat=0]
coordinates {
( 2.00000000e+00,  3.24785708e+00)
( 4.00000000e+00,  6.30803148e+00)
( 6.00000000e+00,  6.25567451e+00)
( 8.00000000e+00,  6.04343823e+00)
( 1.00000000e+01,  5.77262633e+00)
( 1.20000000e+01,  5.68095149e+00)
( 1.40000000e+01,  5.68055029e+00)
( 1.60000000e+01,  5.63561558e+00)
( 1.80000000e+01,  5.29238657e+00)
( 2.00000000e+01,  5.39870532e+00)};\label{line:fig_sod_filter_z15_s_star}

\addplot [red, dotted, thick, mark options={solid, thin}, mark=triangle, mark size=2, mark repeat=0]
coordinates {
( 2.00000000e+00,  4.29488235e+00)
( 4.00000000e+00,  4.84126570e+00)
( 6.00000000e+00,  4.61054373e+00)
( 8.00000000e+00,  4.41476139e+00)
( 1.00000000e+01,  4.34106690e+00)
( 1.20000000e+01,  4.17058566e+00)
( 1.40000000e+01,  4.19468195e+00)
( 1.60000000e+01,  4.09568636e+00)
( 1.80000000e+01,  4.12038506e+00)
( 2.00000000e+01,  4.05110823e+00)};\label{line:fig_sod_filter_z5_s_star}

\addplot [red, dotted, thick, mark options={solid, thin}, mark=square, mark size=2, mark repeat=0]
coordinates {
( 2.00000000e+00,  1.87311560e+00)
( 4.00000000e+00,  1.67351720e+00)
( 6.00000000e+00,  1.55235396e+00)
( 8.00000000e+00,  1.53048840e+00)
( 1.00000000e+01,  1.50340721e+00)
( 1.20000000e+01,  1.54453050e+00)
( 1.40000000e+01,  1.54312629e+00)
( 1.60000000e+01,  1.56900387e+00)
( 1.80000000e+01,  1.55094975e+00)
( 2.00000000e+01,  1.51363789e+00)};\label{line:fig_sod_filter_z2_s_star}

\end{axis}
\end{tikzpicture}

==> tikz_figures/sod_q_z/fig_sod_rre_z_s_star.tikz <==
\begin{tikzpicture}
\draw[gray] (0, 1) grid (0, 2);
\begin{axis}[
width=.70\textwidth,
xtick={10,20,30,40,50,60,70,80,90,99},
xlabel={$\delta (\%)$},
ymax=25,
xmax=99,
ylabel={$s^{*} (\%)$},
xmin=10,
ymin=0]
\addplot [green, thick, mark options={solid, thin}, mark=o, mark size=3, mark repeat=0]
coordinates {
( 1.00000000e+01,  2.74798093e+00)
( 2.00000000e+01,  2.63713800e+00)
( 3.00000000e+01,  2.80059116e+00)
( 4.00000000e+01,  3.03814041e+00)
( 5.00000000e+01,  3.22649307e+00)
( 6.00000000e+01,  4.12669025e+00)
( 7.00000000e+01,  4.98331332e+00)
( 8.00000000e+01,  7.37045233e+00)
( 9.00000000e+01,  1.08806792e+01)
( 9.90000000e+01,  2.37617520e+01)};\label{line:fig_sod_rre_z1000_s_star}

\addplot [blue, thick, mark options={solid, thin}, mark=diamond, mark size=3, mark repeat=0]
coordinates {
( 1.00000000e+01,  2.32970445e+00)
( 2.00000000e+01,  2.40593299e+00)
( 3.00000000e+01,  2.55818945e+00)
( 4.00000000e+01,  2.77203055e+00)
( 5.00000000e+01,  3.16400569e+00)
( 6.00000000e+01,  3.86972142e+00)
( 7.00000000e+01,  4.67192644e+00)
( 8.00000000e+01,  6.25567451e+00)
( 9.00000000e+01,  9.70782406e+00)
( 9.90000000e+01,  1.94706931e+01)};\label{line:fig_sod_rre_z15_s_star}

\addplot [red, thick, mark options={solid, thin}, mark=triangle, mark size=3, mark repeat=0]
coordinates {
( 1.00000000e+01,  1.89368717e+00)
( 2.00000000e+01,  1.93204043e+00)
( 3.00000000e+01,  2.02942960e+00)
( 4.00000000e+01,  2.12742118e+00)
( 5.00000000e+01,  2.31376581e+00)
( 6.00000000e+01,  2.72179630e+00)
( 7.00000000e+01,  3.41757664e+00)
( 8.00000000e+01,  4.61054373e+00)
( 9.00000000e+01,  7.06173871e+00)
( 9.90000000e+01,  1.40562889e+01)};\label{line:fig_sod_rre_z5_s_star}

\addplot [yellow, thick, mark options={solid, thin}, mark=square, mark size=3, mark repeat=0]
coordinates {
( 1.00000000e+01,  1.00250551e+00)
( 2.00000000e+01,  1.02276625e+00)
( 3.00000000e+01,  1.04703902e+00)
( 4.00000000e+01,  1.08996772e+00)
( 5.00000000e+01,  1.11785132e+00)
( 6.00000000e+01,  1.22196345e+00)
( 7.00000000e+01,  1.29718897e+00)
( 8.00000000e+01,  1.55235396e+00)
( 9.00000000e+01,  2.28795930e+00)
( 9.90000000e+01,  5.95435114e+00)};\label{line:fig_sod_rre_z2_s_star}

\end{axis}
\end{tikzpicture}

==> tikz_figures/sod_rre_z/fig_sod_rre_z_e.tikz <==
\begin{tikzpicture}
\draw[gray] (0, 1) grid (0, 2);
\begin{axis}[
width=.70\textwidth,
xtick={10,20,30,40,50,60,70,80,90,99},
ytick={0,.2,.4,.6,.8,1},
xlabel={$\delta (\%)$},
ymax=1,
xmax=99,
ylabel={$e (\%)$},
xmin=10,
ymin=0]
\addplot [green, thick, mark options={solid, thin}, mark=o, mark size=3, mark repeat=0]
coordinates {
( 1.00000000e+01,  9.76055365e-01)
( 2.00000000e+01,  5.34950305e-01)
( 3.00000000e+01,  7.26400355e-01)
( 4.00000000e+01,  7.82271371e-01)
( 5.00000000e+01,  5.72991068e-01)
( 6.00000000e+01,  4.28847162e-01)
( 7.00000000e+01,  4.46972999e-01)
( 8.00000000e+01,  3.15036096e-01)
( 9.00000000e+01,  2.84744771e-01)
( 9.90000000e+01,  7.59182349e-02)};\label{line:fig_sod_rre_z1000_e}

\addplot [blue, thick, mark options={solid, thin}, mark=diamond, mark size=3, mark repeat=0]
coordinates {
( 1.00000000e+01,  4.10960956e-01)
( 2.00000000e+01,  4.50015622e-01)
( 3.00000000e+01,  4.42012366e-01)
( 4.00000000e+01,  3.89793428e-01)
( 5.00000000e+01,  3.76281295e-01)
( 6.00000000e+01,  3.66489955e-01)
( 7.00000000e+01,  3.51370251e-01)
( 8.00000000e+01,  2.62879827e-01)
( 9.00000000e+01,  2.02961719e-01)
( 9.90000000e+01,  6.53379712e-02)};\label{line:fig_sod_rre_z15_e}

\addplot [red, thick, mark options={solid, thin}, mark=triangle, mark size=3, mark repeat=0]
coordinates {
( 1.00000000e+01,  1.82923317e-01)
( 2.00000000e+01,  1.72623643e-01)
( 3.00000000e+01,  1.74368781e-01)
( 4.00000000e+01,  1.64922669e-01)
( 5.00000000e+01,  1.64727882e-01)
( 6.00000000e+01,  1.73828301e-01)
( 7.00000000e+01,  1.51315252e-01)
( 8.00000000e+01,  1.21841155e-01)
( 9.00000000e+01,  9.80864955e-02)
( 9.90000000e+01,  3.23462537e-02)};\label{line:fig_sod_rre_z5_e}

\addplot [yellow, thick, mark options={solid, thin}, mark=square, mark size=3, mark repeat=0]
coordinates {
( 1.00000000e+01,  3.92392276e-02)
( 2.00000000e+01,  3.29878884e-02)
( 3.00000000e+01,  3.57042713e-02)
( 4.00000000e+01,  3.80662731e-02)
( 5.00000000e+01,  3.37185569e-02)
( 6.00000000e+01,  3.20787920e-02)
( 7.00000000e+01,  3.10009759e-02)
( 8.00000000e+01,  2.53204519e-02)
( 9.00000000e+01,  2.33322182e-02)
( 9.90000000e+01,  1.47105679e-02)};\label{line:fig_sod_rre_z2_e}

\end{axis}
\end{tikzpicture}

==> tikz_figures/sod_rre_z/fig_sod_rre_z_s.tikz <==
\begin{tikzpicture}
\draw[gray] (0, 1) grid (0, 2);
\begin{axis}[
width=.70\textwidth,
xtick={10,20,30,40,50,60,70,80,90,99},
ytick={0,10,20,30,40,50,60},
xlabel={$\delta (\%)$},
ymax=60,
xmax=99,
ylabel={$s (\%)$},
xmin=10,
ymin=0]
\addplot [green, thick, mark options={solid, thin}, mark=o, mark size=3, mark repeat=0]
coordinates {
( 1.00000000e+01,  2.74798093e+00)
( 2.00000000e+01,  2.63713800e+00)
( 3.00000000e+01,  2.80059116e+00)
( 4.00000000e+01,  3.03814041e+00)
( 5.00000000e+01,  3.22649307e+00)
( 6.00000000e+01,  4.12669025e+00)
( 7.00000000e+01,  4.98331332e+00)
( 8.00000000e+01,  7.37045233e+00)
( 9.00000000e+01,  1.08806792e+01)
( 9.90000000e+01,  2.37617520e+01)};\label{line:fig_sod_rre_z1000_s}

\addplot [blue, thick, mark options={solid, thin}, mark=diamond, mark size=3, mark repeat=0]
coordinates {
( 1.00000000e+01,  8.99637112e+00)
( 2.00000000e+01,  9.07259965e+00)
( 3.00000000e+01,  9.22485612e+00)
( 4.00000000e+01,  9.43869721e+00)
( 5.00000000e+01,  9.83067236e+00)
( 6.00000000e+01,  1.05363881e+01)
( 7.00000000e+01,  1.13385931e+01)
( 8.00000000e+01,  1.29223412e+01)
( 9.00000000e+01,  1.63744907e+01)
( 9.90000000e+01,  2.61373598e+01)};\label{line:fig_sod_rre_z15_s}

\addplot [red, thick, mark options={solid, thin}, mark=triangle, mark size=3, mark repeat=0]
coordinates {
( 1.00000000e+01,  2.18936872e+01)
( 2.00000000e+01,  2.19320404e+01)
( 3.00000000e+01,  2.20294296e+01)
( 4.00000000e+01,  2.21274212e+01)
( 5.00000000e+01,  2.23137658e+01)
( 6.00000000e+01,  2.27217963e+01)
( 7.00000000e+01,  2.34175766e+01)
( 8.00000000e+01,  2.46105437e+01)
( 9.00000000e+01,  2.70617387e+01)
( 9.90000000e+01,  3.40562889e+01)};\label{line:fig_sod_rre_z5_s}

\addplot [yellow, thick, mark options={solid, thin}, mark=square, mark size=3, mark repeat=0]
coordinates {
( 1.00000000e+01,  5.10025055e+01)
( 2.00000000e+01,  5.10227663e+01)
( 3.00000000e+01,  5.10470390e+01)
( 4.00000000e+01,  5.10899677e+01)
( 5.00000000e+01,  5.11178513e+01)
( 6.00000000e+01,  5.12219634e+01)
( 7.00000000e+01,  5.12971890e+01)
( 8.00000000e+01,  5.15523540e+01)
( 9.00000000e+01,  5.22879593e+01)
( 9.90000000e+01,  5.59543511e+01)};\label{line:fig_sod_rre_z2_s}

\end{axis}
\end{tikzpicture}

==> tikz_figures/sod_rre_z/fig_sod_rre_z_s_star.tikz <==
\begin{tikzpicture}
\draw[gray] (0, 1) grid (0, 2);
\begin{axis}[
width=.70\textwidth,
xtick={10,20,30,40,50,60,70,80,90,99},
xlabel={$\delta (\%)$},
ymax=25,
xmax=99,
ylabel={$s^{*} (\%)$},
xmin=10,
ymin=0]
\addplot [green, thick, mark options={solid, thin}, mark=o, mark size=3, mark repeat=0]
coordinates {
( 1.00000000e+01,  2.74798093e+00)
( 2.00000000e+01,  2.63713800e+00)
( 3.00000000e+01,  2.80059116e+00)
( 4.00000000e+01,  3.03814041e+00)
( 5.00000000e+01,  3.22649307e+00)
( 6.00000000e+01,  4.12669025e+00)
( 7.00000000e+01,  4.98331332e+00)
( 8.00000000e+01,  7.37045233e+00)
( 9.00000000e+01,  1.08806792e+01)
( 9.90000000e+01,  2.37617520e+01)};\label{line:fig_sod_rre_z1000_s_star}

\addplot [blue, thick, mark options={solid, thin}, mark=diamond, mark size=3, mark repeat=0]
coordinates {
( 1.00000000e+01,  2.32970445e+00)
( 2.00000000e+01,  2.40593299e+00)
( 3.00000000e+01,  2.55818945e+00)
( 4.00000000e+01,  2.77203055e+00)
( 5.00000000e+01,  3.16400569e+00)
( 6.00000000e+01,  3.86972142e+00)
( 7.00000000e+01,  4.67192644e+00)
( 8.00000000e+01,  6.25567451e+00)
( 9.00000000e+01,  9.70782406e+00)
( 9.90000000e+01,  1.94706931e+01)};\label{line:fig_sod_rre_z15_s_star}

\addplot [red, thick, mark options={solid, thin}, mark=triangle, mark size=3, mark repeat=0]
coordinates {
( 1.00000000e+01,  1.89368717e+00)
( 2.00000000e+01,  1.93204043e+00)
( 3.00000000e+01,  2.02942960e+00)
( 4.00000000e+01,  2.12742118e+00)
( 5.00000000e+01,  2.31376581e+00)
( 6.00000000e+01,  2.72179630e+00)
( 7.00000000e+01,  3.41757664e+00)
( 8.00000000e+01,  4.61054373e+00)
( 9.00000000e+01,  7.06173871e+00)
( 9.90000000e+01,  1.40562889e+01)};\label{line:fig_sod_rre_z5_s_star}

\addplot [yellow, thick, mark options={solid, thin}, mark=square, mark size=3, mark repeat=0]
coordinates {
( 1.00000000e+01,  1.00250551e+00)
( 2.00000000e+01,  1.02276625e+00)
( 3.00000000e+01,  1.04703902e+00)
( 4.00000000e+01,  1.08996772e+00)
( 5.00000000e+01,  1.11785132e+00)
( 6.00000000e+01,  1.22196345e+00)
( 7.00000000e+01,  1.29718897e+00)
( 8.00000000e+01,  1.55235396e+00)
( 9.00000000e+01,  2.28795930e+00)
( 9.90000000e+01,  5.95435114e+00)};\label{line:fig_sod_rre_z2_s_star}

\end{axis}
\end{tikzpicture}

==> tikz_figures/sod_wm/fig_sod_wm_e.tikz <==
\begin{tikzpicture}
\draw[gray] (0, 1) grid (0, 2);
\begin{axis}[
width=.48\textwidth,
xtick={3,4,5,6,7,8,9,10},
ytick={.1,.2,.3,.4,.5,.6,.8,1},
xlabel={$m$},
ymax=0.6,
xmax=10,
ylabel={$e (\%)$},
xmin=3,
ymin=0.1]
\addplot [green, thick, mark options={solid, thin}, mark=o, mark size=2, mark repeat=0]
coordinates {
( 3.00000000e+00,  4.03040035e-01)
( 4.00000000e+00,  4.12299744e-01)};\label{line:fig_sod_wm_4}

\addplot [blue, thick, mark options={solid, thin}, mark=diamond, mark size=2, mark repeat=0]
coordinates {
( 3.00000000e+00,  3.66201022e-01)
( 4.00000000e+00,  3.46259485e-01)
( 5.00000000e+00,  2.93301374e-01)
( 6.00000000e+00,  2.68118224e-01)};\label{line:fig_sod_wm_6}

\addplot [red, thick, mark options={solid, thin}, mark=triangle, mark size=2, mark repeat=0]
coordinates {
( 3.00000000e+00,  4.57329738e-01)
( 4.00000000e+00,  3.91168393e-01)
( 5.00000000e+00,  2.79701164e-01)
( 6.00000000e+00,  2.30623136e-01)
( 7.00000000e+00,  2.03686085e-01)
( 8.00000000e+00,  1.92264300e-01)};\label{line:fig_sod_wm_8}

\addplot [yellow, thick, mark options={solid, thin}, mark=triangle, mark size=2, mark repeat=0]
coordinates {
( 3.00000000e+00,  5.76528597e-01)
( 4.00000000e+00,  4.93833229e-01)
( 5.00000000e+00,  3.39600736e-01)
( 6.00000000e+00,  2.79896589e-01)
( 7.00000000e+00,  2.17549264e-01)
( 8.00000000e+00,  1.83409805e-01)
( 9.00000000e+00,  1.67141905e-01)
( 1.00000000e+01,  1.62786160e-01)};\label{line:fig_sod_wm_10}

\end{axis}
\end{tikzpicture}

==> tikz_figures/speedup/2b.tikz <==
\begin{tikzpicture}
\begin{semilogyaxis}[
xmin=1,
xmax=200,
ymin=0,
ymax=1,
width=1.\textwidth]
\addplot [black, thick, , mark repeat=0]
coordinates {
( 1.00000000e+00,  1.00000000e+00)
( 2.00000000e+00,  5.84410306e-01)
( 3.00000000e+00,  5.34081815e-01)
( 4.00000000e+00,  4.52130251e-01)
( 5.00000000e+00,  3.73650027e-01)
( 6.00000000e+00,  2.82441137e-01)
( 7.00000000e+00,  2.03731757e-01)
( 8.00000000e+00,  1.30206362e-01)
( 9.00000000e+00,  8.10682784e-02)
( 1.00000000e+01,  7.82349401e-02)
( 1.10000000e+01,  7.76425161e-02)
( 1.20000000e+01,  6.21215984e-02)
( 1.30000000e+01,  5.49033959e-02)
( 1.40000000e+01,  4.44007999e-02)
( 1.50000000e+01,  4.21044837e-02)
( 1.60000000e+01,  3.82727510e-02)
( 1.70000000e+01,  3.74183541e-02)
( 1.80000000e+01,  3.36019680e-02)
( 1.90000000e+01,  3.11298503e-02)
( 2.00000000e+01,  2.70811518e-02)
( 2.10000000e+01,  2.37812448e-02)
( 2.20000000e+01,  2.32843235e-02)
( 2.30000000e+01,  1.96862668e-02)
( 2.40000000e+01,  1.94949334e-02)
( 2.50000000e+01,  1.87850484e-02)
( 2.60000000e+01,  1.87275195e-02)
( 2.70000000e+01,  1.71324020e-02)
( 2.80000000e+01,  1.65632784e-02)
( 2.90000000e+01,  1.59333757e-02)
( 3.00000000e+01,  1.33422774e-02)
( 3.10000000e+01,  1.33375328e-02)
( 3.20000000e+01,  1.25256742e-02)
( 3.30000000e+01,  1.24010988e-02)
( 3.40000000e+01,  1.18184884e-02)
( 3.50000000e+01,  1.11532469e-02)
( 3.60000000e+01,  1.04940583e-02)
( 3.70000000e+01,  9.92784056e-03)
( 3.80000000e+01,  9.87076768e-03)
( 3.90000000e+01,  9.68637762e-03)
( 4.00000000e+01,  9.68212932e-03)
( 4.10000000e+01,  8.78249202e-03)
( 4.20000000e+01,  7.90941495e-03)
( 4.30000000e+01,  7.88900941e-03)
( 4.40000000e+01,  7.71879984e-03)
( 4.50000000e+01,  7.68557271e-03)
( 4.60000000e+01,  7.61137389e-03)
( 4.70000000e+01,  7.03517357e-03)
( 4.80000000e+01,  6.75484908e-03)
( 4.90000000e+01,  6.55024458e-03)
( 5.00000000e+01,  6.55010409e-03)
( 5.10000000e+01,  6.28472429e-03)
( 5.20000000e+01,  6.15539248e-03)
( 5.30000000e+01,  5.81610936e-03)
( 5.40000000e+01,  5.55152748e-03)
( 5.50000000e+01,  5.54975154e-03)
( 5.60000000e+01,  5.28323622e-03)
( 5.70000000e+01,  5.26458965e-03)
( 5.80000000e+01,  5.12855961e-03)
( 5.90000000e+01,  5.01989696e-03)
( 6.00000000e+01,  4.80974572e-03)
( 6.10000000e+01,  4.78314238e-03)
( 6.20000000e+01,  4.72253038e-03)
( 6.30000000e+01,  4.47695786e-03)
( 6.40000000e+01,  4.30199298e-03)
( 6.50000000e+01,  4.18515156e-03)
( 6.60000000e+01,  4.17819848e-03)
( 6.70000000e+01,  4.04865278e-03)
( 6.80000000e+01,  4.03525736e-03)
( 6.90000000e+01,  3.94699989e-03)
( 7.00000000e+01,  3.86186007e-03)
( 7.10000000e+01,  3.68995239e-03)
( 7.20000000e+01,  3.68987133e-03)
( 7.30000000e+01,  3.63573313e-03)
( 7.40000000e+01,  3.46449639e-03)
( 7.50000000e+01,  3.40454365e-03)
( 7.60000000e+01,  3.28841486e-03)
( 7.70000000e+01,  3.28314135e-03)
( 7.80000000e+01,  3.25061218e-03)
( 7.90000000e+01,  3.23840385e-03)
( 8.00000000e+01,  3.08505799e-03)
( 8.10000000e+01,  3.02939547e-03)
( 8.20000000e+01,  3.01168851e-03)
( 8.30000000e+01,  2.95119184e-03)
( 8.40000000e+01,  2.93973057e-03)
( 8.50000000e+01,  2.79951912e-03)
( 8.60000000e+01,  2.70615221e-03)
( 8.70000000e+01,  2.69544239e-03)
( 8.80000000e+01,  2.67722576e-03)
( 8.90000000e+01,  2.65219044e-03)
( 9.00000000e+01,  2.64851381e-03)
( 9.10000000e+01,  2.58441506e-03)
( 9.20000000e+01,  2.47429200e-03)
( 9.30000000e+01,  2.43686915e-03)
( 9.40000000e+01,  2.42504996e-03)
( 9.50000000e+01,  2.39564967e-03)
( 9.60000000e+01,  2.39041793e-03)
( 9.70000000e+01,  2.27383033e-03)
( 9.80000000e+01,  2.23068183e-03)
( 9.90000000e+01,  2.22914477e-03)
( 1.00000000e+02,  2.19527976e-03)
( 1.01000000e+02,  2.17096866e-03)
( 1.02000000e+02,  2.15890773e-03)
( 1.03000000e+02,  2.15645453e-03)
( 1.04000000e+02,  2.06044128e-03)
( 1.05000000e+02,  2.04783456e-03)
( 1.06000000e+02,  1.99053092e-03)
( 1.07000000e+02,  1.96179182e-03)
( 1.08000000e+02,  1.95238785e-03)
( 1.09000000e+02,  1.90382502e-03)
( 1.10000000e+02,  1.90157538e-03)
( 1.11000000e+02,  1.89083824e-03)
( 1.12000000e+02,  1.88819882e-03)
( 1.13000000e+02,  1.81373943e-03)
( 1.14000000e+02,  1.79233544e-03)
( 1.15000000e+02,  1.76066628e-03)
( 1.16000000e+02,  1.75473004e-03)
( 1.17000000e+02,  1.74909540e-03)
( 1.18000000e+02,  1.68524525e-03)
( 1.19000000e+02,  1.65700945e-03)
( 1.20000000e+02,  1.64932555e-03)
( 1.21000000e+02,  1.64847173e-03)
( 1.22000000e+02,  1.62740824e-03)
( 1.23000000e+02,  1.62502072e-03)
( 1.24000000e+02,  1.58813365e-03)
( 1.25000000e+02,  1.54751362e-03)
( 1.26000000e+02,  1.53044204e-03)
( 1.27000000e+02,  1.51838252e-03)
( 1.28000000e+02,  1.50400408e-03)
( 1.29000000e+02,  1.48722174e-03)
( 1.30000000e+02,  1.45638302e-03)
( 1.31000000e+02,  1.43406308e-03)
( 1.32000000e+02,  1.43323734e-03)
( 1.33000000e+02,  1.42636291e-03)
( 1.34000000e+02,  1.41705293e-03)
( 1.35000000e+02,  1.38973225e-03)
( 1.36000000e+02,  1.35965134e-03)
( 1.37000000e+02,  1.33920597e-03)
( 1.38000000e+02,  1.33872233e-03)
( 1.39000000e+02,  1.32384028e-03)
( 1.40000000e+02,  1.30681362e-03)
( 1.41000000e+02,  1.28868077e-03)
( 1.42000000e+02,  1.26950399e-03)
( 1.43000000e+02,  1.25892512e-03)
( 1.44000000e+02,  1.25628937e-03)
( 1.45000000e+02,  1.25117346e-03)
( 1.46000000e+02,  1.23474254e-03)
( 1.47000000e+02,  1.21367376e-03)
( 1.48000000e+02,  1.18521315e-03)
( 1.49000000e+02,  1.18346262e-03)
( 1.50000000e+02,  1.16226713e-03)
( 1.51000000e+02,  1.15615304e-03)
( 1.52000000e+02,  1.15059967e-03)
( 1.53000000e+02,  1.14528591e-03)
( 1.54000000e+02,  1.13211997e-03)
( 1.55000000e+02,  1.11838682e-03)
( 1.56000000e+02,  1.11671619e-03)
( 1.57000000e+02,  1.08258727e-03)
( 1.58000000e+02,  1.08151021e-03)
( 1.59000000e+02,  1.05953196e-03)
( 1.60000000e+02,  1.05767542e-03)
( 1.61000000e+02,  1.05386979e-03)
( 1.62000000e+02,  1.04157706e-03)
( 1.63000000e+02,  1.03746051e-03)
( 1.64000000e+02,  1.01451153e-03)
( 1.65000000e+02,  1.01435155e-03)
( 1.66000000e+02,  1.00187414e-03)
( 1.67000000e+02,  1.00184577e-03)
( 1.68000000e+02,  9.86398059e-04)
( 1.69000000e+02,  9.54507096e-04)
( 1.70000000e+02,  9.54357504e-04)
( 1.71000000e+02,  9.54329176e-04)
( 1.72000000e+02,  9.50745150e-04)
( 1.73000000e+02,  9.50677842e-04)
( 1.74000000e+02,  9.39737320e-04)
( 1.75000000e+02,  9.20514336e-04)
( 1.76000000e+02,  9.03677286e-04)
( 1.77000000e+02,  9.03397676e-04)
( 1.78000000e+02,  9.00593953e-04)
( 1.79000000e+02,  8.97672768e-04)
( 1.80000000e+02,  8.85526149e-04)
( 1.81000000e+02,  8.60391765e-04)
( 1.82000000e+02,  8.60367428e-04)
( 1.83000000e+02,  8.57648722e-04)
( 1.84000000e+02,  8.55945232e-04)
( 1.85000000e+02,  8.51616520e-04)
( 1.86000000e+02,  8.43762502e-04)
( 1.87000000e+02,  8.30653260e-04)
( 1.88000000e+02,  8.20098546e-04)
( 1.89000000e+02,  8.18950685e-04)
( 1.90000000e+02,  8.07770543e-04)
( 1.91000000e+02,  8.02612122e-04)
( 1.92000000e+02,  7.86385734e-04)
( 1.93000000e+02,  7.86266932e-04)
( 1.94000000e+02,  7.85488270e-04)
( 1.95000000e+02,  7.82529613e-04)
( 1.96000000e+02,  7.78889484e-04)
( 1.97000000e+02,  7.66810459e-04)
( 1.98000000e+02,  7.57071727e-04)
( 1.99000000e+02,  7.48637950e-04)
( 2.00000000e+02,  7.48158121e-04)};\label{line:L0}

\addplot [black, thick, , mark repeat=0]
coordinates {
( 1.00000000e+00,  1.00000000e+00)
( 2.00000000e+00,  3.12606851e-02)
( 3.00000000e+00,  6.82990118e-03)
( 4.00000000e+00,  3.63065514e-03)
( 5.00000000e+00,  2.25775230e-03)
( 6.00000000e+00,  1.62803336e-03)
( 7.00000000e+00,  1.27020330e-03)
( 8.00000000e+00,  9.89983283e-04)
( 9.00000000e+00,  5.96466504e-04)
( 1.00000000e+01,  5.39468765e-04)
( 1.10000000e+01,  4.87104970e-04)
( 1.20000000e+01,  4.41130541e-04)
( 1.30000000e+01,  4.09214717e-04)
( 1.40000000e+01,  3.78950303e-04)
( 1.50000000e+01,  3.68270700e-04)
( 1.60000000e+01,  1.25808512e-04)
( 1.70000000e+01,  7.48260475e-05)
( 1.80000000e+01,  2.98320638e-05)
( 1.90000000e+01,  9.04498646e-06)
( 2.00000000e+01,  2.35031850e-06)
( 2.10000000e+01,  5.76766667e-07)
( 2.20000000e+01,  1.30865439e-07)
( 2.30000000e+01,  2.98761676e-08)
( 2.40000000e+01,  5.77558978e-09)
( 2.50000000e+01,  1.01971294e-09)
( 2.60000000e+01,  1.42410164e-10)
( 2.70000000e+01,  1.95013091e-11)
( 2.80000000e+01,  2.65638156e-12)
( 2.90000000e+01,  4.46175793e-13)
( 3.00000000e+01,  6.33764789e-14)
( 3.10000000e+01,  7.57207703e-15)
( 3.20000000e+01,  5.88834414e-16)
( 3.30000000e+01,  5.21888479e-16)
( 3.40000000e+01,  2.92405157e-16)
( 3.50000000e+01,  2.19054995e-16)
( 3.60000000e+01,  1.61557166e-16)
( 3.70000000e+01,  1.00946946e-16)
( 3.80000000e+01,  9.97040838e-17)
( 3.90000000e+01,  9.97040838e-17)
( 4.00000000e+01,  9.97040838e-17)
( 4.10000000e+01,  9.97040838e-17)
( 4.20000000e+01,  9.97040838e-17)
( 4.30000000e+01,  9.97040838e-17)
( 4.40000000e+01,  9.97040838e-17)
( 4.50000000e+01,  9.97040838e-17)
( 4.60000000e+01,  9.97040838e-17)
( 4.70000000e+01,  9.97040838e-17)
( 4.80000000e+01,  9.97040838e-17)
( 4.90000000e+01,  9.97040838e-17)
( 5.00000000e+01,  9.97040838e-17)
( 5.10000000e+01,  9.97040838e-17)
( 5.20000000e+01,  9.97040838e-17)
( 5.30000000e+01,  9.97040838e-17)
( 5.40000000e+01,  9.97040838e-17)
( 5.50000000e+01,  9.97040838e-17)
( 5.60000000e+01,  9.97040838e-17)
( 5.70000000e+01,  9.97040838e-17)
( 5.80000000e+01,  9.97040838e-17)
( 5.90000000e+01,  9.97040838e-17)
( 6.00000000e+01,  9.97040838e-17)
( 6.10000000e+01,  9.97040838e-17)
( 6.20000000e+01,  9.97040838e-17)
( 6.30000000e+01,  9.97040838e-17)
( 6.40000000e+01,  9.97040838e-17)
( 6.50000000e+01,  9.97040838e-17)
( 6.60000000e+01,  9.97040838e-17)
( 6.70000000e+01,  9.97040838e-17)
( 6.80000000e+01,  9.97040838e-17)
( 6.90000000e+01,  9.97040838e-17)
( 7.00000000e+01,  9.97040838e-17)
( 7.10000000e+01,  9.97040838e-17)
( 7.20000000e+01,  9.97040838e-17)
( 7.30000000e+01,  9.97040838e-17)
( 7.40000000e+01,  9.97040838e-17)
( 7.50000000e+01,  9.97040838e-17)
( 7.60000000e+01,  9.97040838e-17)
( 7.70000000e+01,  9.97040838e-17)
( 7.80000000e+01,  9.97040838e-17)
( 7.90000000e+01,  9.97040838e-17)
( 8.00000000e+01,  9.97040838e-17)
( 8.10000000e+01,  9.97040838e-17)
( 8.20000000e+01,  9.97040838e-17)
( 8.30000000e+01,  9.97040838e-17)
( 8.40000000e+01,  9.97040838e-17)
( 8.50000000e+01,  9.97040838e-17)
( 8.60000000e+01,  9.97040838e-17)
( 8.70000000e+01,  9.97040838e-17)
( 8.80000000e+01,  9.97040838e-17)
( 8.90000000e+01,  9.97040838e-17)
( 9.00000000e+01,  9.97040838e-17)
( 9.10000000e+01,  9.97040838e-17)
( 9.20000000e+01,  9.97040838e-17)
( 9.30000000e+01,  9.97040838e-17)
( 9.40000000e+01,  9.97040838e-17)
( 9.50000000e+01,  9.97040838e-17)
( 9.60000000e+01,  9.97040838e-17)
( 9.70000000e+01,  9.97040838e-17)
( 9.80000000e+01,  9.97040838e-17)
( 9.90000000e+01,  9.97040838e-17)
( 1.00000000e+02,  9.97040838e-17)
( 1.01000000e+02,  9.97040838e-17)
( 1.02000000e+02,  9.97040838e-17)
( 1.03000000e+02,  9.97040838e-17)
( 1.04000000e+02,  9.97040838e-17)
( 1.05000000e+02,  9.97040838e-17)
( 1.06000000e+02,  9.97040838e-17)
( 1.07000000e+02,  9.97040838e-17)
( 1.08000000e+02,  9.97040838e-17)
( 1.09000000e+02,  9.97040838e-17)
( 1.10000000e+02,  9.97040838e-17)
( 1.11000000e+02,  9.97040838e-17)
( 1.12000000e+02,  9.97040838e-17)
( 1.13000000e+02,  9.97040838e-17)
( 1.14000000e+02,  9.97040838e-17)
( 1.15000000e+02,  9.97040838e-17)
( 1.16000000e+02,  9.97040838e-17)
( 1.17000000e+02,  9.97040838e-17)
( 1.18000000e+02,  9.97040838e-17)
( 1.19000000e+02,  9.97040838e-17)
( 1.20000000e+02,  9.97040838e-17)
( 1.21000000e+02,  9.97040838e-17)
( 1.22000000e+02,  9.97040838e-17)
( 1.23000000e+02,  9.97040838e-17)
( 1.24000000e+02,  9.97040838e-17)
( 1.25000000e+02,  9.97040838e-17)
( 1.26000000e+02,  9.97040838e-17)
( 1.27000000e+02,  9.97040838e-17)
( 1.28000000e+02,  9.97040838e-17)
( 1.29000000e+02,  9.97040838e-17)
( 1.30000000e+02,  9.97040838e-17)
( 1.31000000e+02,  9.97040838e-17)
( 1.32000000e+02,  9.97040838e-17)
( 1.33000000e+02,  9.97040838e-17)
( 1.34000000e+02,  9.97040838e-17)
( 1.35000000e+02,  9.97040838e-17)
( 1.36000000e+02,  9.97040838e-17)
( 1.37000000e+02,  9.97040838e-17)
( 1.38000000e+02,  9.97040838e-17)
( 1.39000000e+02,  9.97040838e-17)
( 1.40000000e+02,  9.97040838e-17)
( 1.41000000e+02,  9.97040838e-17)
( 1.42000000e+02,  9.97040838e-17)
( 1.43000000e+02,  9.97040838e-17)
( 1.44000000e+02,  9.97040838e-17)
( 1.45000000e+02,  9.97040838e-17)
( 1.46000000e+02,  9.97040838e-17)
( 1.47000000e+02,  9.97040838e-17)
( 1.48000000e+02,  9.97040838e-17)
( 1.49000000e+02,  9.97040838e-17)
( 1.50000000e+02,  9.97040838e-17)
( 1.51000000e+02,  9.97040838e-17)
( 1.52000000e+02,  9.97040838e-17)
( 1.53000000e+02,  9.97040838e-17)
( 1.54000000e+02,  9.97040838e-17)
( 1.55000000e+02,  9.97040838e-17)
( 1.56000000e+02,  9.97040838e-17)
( 1.57000000e+02,  9.97040838e-17)
( 1.58000000e+02,  9.97040838e-17)
( 1.59000000e+02,  9.97040838e-17)
( 1.60000000e+02,  9.97040838e-17)
( 1.61000000e+02,  9.97040838e-17)
( 1.62000000e+02,  9.97040838e-17)
( 1.63000000e+02,  9.97040838e-17)
( 1.64000000e+02,  9.97040838e-17)
( 1.65000000e+02,  9.97040838e-17)
( 1.66000000e+02,  9.97040838e-17)
( 1.67000000e+02,  9.97040838e-17)
( 1.68000000e+02,  9.97040838e-17)
( 1.69000000e+02,  9.97040838e-17)
( 1.70000000e+02,  9.97040838e-17)
( 1.71000000e+02,  9.97040838e-17)
( 1.72000000e+02,  9.97040838e-17)
( 1.73000000e+02,  9.97040838e-17)
( 1.74000000e+02,  9.97040838e-17)
( 1.75000000e+02,  9.97040838e-17)
( 1.76000000e+02,  9.97040838e-17)
( 1.77000000e+02,  9.97040838e-17)
( 1.78000000e+02,  9.97040838e-17)
( 1.79000000e+02,  9.97040838e-17)
( 1.80000000e+02,  9.97040838e-17)
( 1.81000000e+02,  9.97040838e-17)
( 1.82000000e+02,  9.97040838e-17)
( 1.83000000e+02,  9.97040838e-17)
( 1.84000000e+02,  9.97040838e-17)
( 1.85000000e+02,  9.97040838e-17)
( 1.86000000e+02,  9.97040838e-17)
( 1.87000000e+02,  9.97040838e-17)
( 1.88000000e+02,  9.97040838e-17)
( 1.89000000e+02,  9.97040838e-17)
( 1.90000000e+02,  9.97040838e-17)
( 1.91000000e+02,  9.97040838e-17)
( 1.92000000e+02,  9.97040838e-17)
( 1.93000000e+02,  9.97040838e-17)
( 1.94000000e+02,  9.97040838e-17)
( 1.95000000e+02,  9.97040838e-17)
( 1.96000000e+02,  9.97040838e-17)
( 1.97000000e+02,  9.97040838e-17)
( 1.98000000e+02,  9.97040838e-17)
( 1.99000000e+02,  9.97040838e-17)
( 2.00000000e+02,  9.97040838e-17)};\label{line:L0}

\end{semilogyaxis}
\end{tikzpicture}

==> tikz_figures/speedup/fig_speedup.tikz <==
\begin{tikzpicture}
\draw[gray] (0, 1) grid (0, 2);
\begin{axis}[
width=.70\textwidth,
xtick={1,5,10,15,20},
ytick={1,5,10,15,20},
xlabel={$z$},
ymax=20,
xmax=20,
ylabel={$\mathcal{S}$},
xmin=1,
ymin=1]
\addplot [green, mark options={solid, thin}, mark=o, mark size=2, mark repeat=0]
coordinates {
( 1.00000000e+00,  1.00000000e+00)
( 2.00000000e+00,  2.00000000e+00)
( 3.00000000e+00,  3.00000000e+00)
( 4.00000000e+00,  4.00000000e+00)
( 5.00000000e+00,  5.00000000e+00)
( 6.00000000e+00,  6.00000000e+00)
( 7.00000000e+00,  7.00000000e+00)
( 8.00000000e+00,  8.00000000e+00)
( 9.00000000e+00,  9.00000000e+00)
( 1.00000000e+01,  1.00000000e+01)
( 1.10000000e+01,  1.10000000e+01)
( 1.20000000e+01,  1.20000000e+01)
( 1.30000000e+01,  1.30000000e+01)
( 1.40000000e+01,  1.40000000e+01)
( 1.50000000e+01,  1.50000000e+01)
( 1.60000000e+01,  1.60000000e+01)
( 1.70000000e+01,  1.70000000e+01)
( 1.80000000e+01,  1.80000000e+01)
( 1.90000000e+01,  1.90000000e+01)
( 2.00000000e+01,  2.00000000e+01)};\label{line:fig_speedup_ideal}

\addplot [blue, dashed, mark options={solid, thin}, mark=diamond, mark size=2, mark repeat=0]
coordinates {
( 1.00000000e+00,  1.00000000e+00)
( 2.00000000e+00,  1.96507518e+00)
( 3.00000000e+00,  2.88617663e+00)
( 4.00000000e+00,  3.43278361e+00)
( 5.00000000e+00,  4.51635127e+00)
( 6.00000000e+00,  4.47914239e+00)
( 7.00000000e+00,  4.98253249e+00)
( 8.00000000e+00,  5.32832045e+00)
( 9.00000000e+00,  5.97329825e+00)
( 1.00000000e+01,  6.20547939e+00)
( 1.10000000e+01,  6.51189899e+00)
( 1.20000000e+01,  6.91565625e+00)
( 1.30000000e+01,  6.80557409e+00)
( 1.40000000e+01,  7.25360275e+00)
( 1.50000000e+01,  7.11106855e+00)
( 1.60000000e+01,  6.93799085e+00)
( 1.70000000e+01,  7.01000136e+00)
( 1.80000000e+01,  6.81843391e+00)
( 1.90000000e+01,  6.96898599e+00)
( 2.00000000e+01,  7.04305737e+00)};\label{line:fig_speedup_iter}

\addplot [red, dotted, thick, mark options={solid, thin}, mark=triangle, mark size=2, mark repeat=0]
coordinates {
( 1.00000000e+00,  1.00000000e+00)
( 2.00000000e+00,  1.97048178e+00)
( 3.00000000e+00,  2.90450525e+00)
( 4.00000000e+00,  3.70860425e+00)
( 5.00000000e+00,  4.66768264e+00)
( 6.00000000e+00,  5.06154725e+00)
( 7.00000000e+00,  5.68188098e+00)
( 8.00000000e+00,  6.47776983e+00)
( 9.00000000e+00,  7.06719549e+00)
( 1.00000000e+01,  7.72297254e+00)
( 1.10000000e+01,  8.36392185e+00)
( 1.20000000e+01,  8.68697640e+00)
( 1.30000000e+01,  9.26492297e+00)
( 1.40000000e+01,  9.60357041e+00)
( 1.50000000e+01,  1.00922202e+01)
( 1.60000000e+01,  1.06313085e+01)
( 1.70000000e+01,  1.10483722e+01)
( 1.80000000e+01,  1.07125068e+01)
( 1.90000000e+01,  1.09971773e+01)
( 2.00000000e+01,  1.15713707e+01)};\label{line:fig_speedup_noiter}

\end{axis}
\end{tikzpicture}
